Airdrops and Privacy: A Case Study in Cross-Blockchain Analysis

Airdrops are a popular method of distributing cryptocurrencies and tokens. While often considered risk-free from the point of view of recipients, their impact on privacy is easily overlooked. We examine the Clam airdrop of 2014, a forerunner to many of today's airdrops, that distributed a new cryptocurrency to every address with a non-dust balance on the Bitcoin, Litecoin and Dogecoin blockchains. Specifically, we use address clustering to try to construct the one-to-many mappings from entities to addresses on the blockchains, individually and in combination. We show that the sharing of addresses between the blockchains is a privacy risk. We identify instances where an entity has disclosed information about their address ownership on the Bitcoin, Litecoin and Dogecoin blockchains, exclusively via their activity on the Clam blockchain.

==> img/cluster-analysis/bitcoin/bitcoin.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-binned-cluster-sizes
# Time: Thu Jul 12 13:31:51 IST 2018
label,count,sum
1,145950848,145950848
"(1, 10]",35981519,96420092
"(10, 100]",1305212,30684102
"(100, 1,000]",70532,16179926
"(1000, 10,000]",4045,11040602
"(10,000, 100,000]",609,18576261
"(100,000, 1x10^{6}]",140,36760576
"(1x10^{6}, 1x10^{7}]",7,10599362
"(1x10^{7}, 1x10^{8}]",2,23545561


==> img/cluster-analysis/bitlitedoge/bitlitedoge.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-binned-cluster-sizes
# Time: Wed Aug 01 11:50:46 IST 2018
label,count,sum
1,178163394,178163394
"(1, 10]",39038232,105551062
"(10, 100]",1399660,32910491
"(100, 1,000]",74971,17399967
"(1000, 10,000]",4665,12882374
"(10,000, 100,000]",786,23565592
"(100,000, 1x10^{6}]",170,44360587
"(1x10^{6}, 1x10^{7}]",7,10599362
"(1x10^{7}, 1x10^{8}]",2,23546147


==> img/cluster-analysis/bitlitedogeclam/bitlitedogeclam.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-binned-cluster-sizes
# Time: Wed Aug 01 19:15:02 IST 2018
label,count,sum
1,178473241,178473241
"(1, 10]",39051473,105586856
"(10, 100]",1400775,32941450
"(100, 1,000]",75102,17436165
"(1000, 10,000]",4671,12903089
"(10,000, 100,000]",787,23615852
"(100,000, 1x10^{6}]",170,44372402
"(1x10^{6}, 1x10^{7}]",7,10599362
"(1x10^{7}, 1x10^{8}]",2,23617201


==> img/cluster-analysis/clam/clam.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-binned-cluster-sizes
# Time: Fri Jul 06 08:33:28 IST 2018
label,count,sum
1,3414588,3414588
"(1, 10]",18691,61071
"(10, 100]",1942,52427
"(100, 1,000]",379,105441
"(1,000, 10,000]",20,68284
"(10,000, 100,000]",2,73261
"(100,000, 1x10^{6}]",0,0
"(1x10^{6}, 1x10^{7}]",0,0
"(1x10^{7}, 1x10^{8}]",0,0


==> img/cluster-analysis/dogecoin/dogecoin.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-binned-cluster-sizes
# Time: Thu Jul 12 09:49:55 IST 2018
label,count,sum
1,18166601,18166601
"(1, 10]",1309446,3947822
"(10, 100]",43231,975791
"(100, 1,000]",2173,621732
"(1000, 10,000]",272,868199
"(10,000, 100,000]",96,2615479
"(100,000, 1x10^{6}]",12,3377814
"(1x10^{6}, 1x10^{7}]",0,0
"(1x10^{7}, 1x10^{8}]",0,0


==> img/cluster-analysis/litecoin/litecoin.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-binned-cluster-sizes
# Time: Thu Jul 12 09:51:46 IST 2018
label,count,sum
1,14073597,14073597
"(1, 10]",1748922,5187235
"(10, 100]",51222,1250940
"(100, 1,000]",2274,600733
"(1000, 10,000]",350,973041
"(10,000, 100,000]",87,2561545
"(100,000, 1x10^{6}]",17,4049757
"(1x10^{6}, 1x10^{7}]",0,0
"(1x10^{7}, 1x10^{8}]",0,0


==> img/combination-diff/combination-diff.csv <==
# Generated by QuantaBytes Technology Limited
# Key:
# Time:
label,count,sum
1,0,0
"(1, 10]",999,6051
"(10, 100]",949,27680
"(100, 1,000]",167,47923
"(1000, 10,000]",27,82463
"(10,000, 100,000]",11,412572
"(100,000, 1x10^{6}]",7,2612001
"(1x10^{6}, 1x10^{7}]",1,12540888
"(1x10^{7}, 1x10^{8}]",0,0


==> img/combination-diff/combination-raw.csv <==
# Generated by QuantaBytes Technology Limited,
# Key: :quantabytes.store.lmdb/dump-improved-clusters,
# Time: Sat Aug 04 13:25:04 IST 2018,
33818,95
75565,661
148210,37
169539,99
199238,194
227630,49
246449,53
290034,209
339045,38
389252,356
395361,396
398272,9
452402,96
458237,111
467520,492
507547,1082
517790,223
554415,23
575276,29
581754,247
585493,14
615958,91
671778,267
673834,44
680088,298
680742,9
687507,36
734307,33
744448,28
765382,63
813377,62
817412,653
829298,9
841457,42
860873,1138
875787,52
877686,60
895243,505
959049,95
974167,93
980631,74
988703,187
996001,19
1022141,28
1042562,35
1058795,3
1078149,31
1119617,36
1188567,17
1191674,170
1239360,328
1249792,10
1414711,57
1444555,15
1710745,24
1754402,284
1783699,9
1920637,248
1984284,40
2009896,4
2030881,36
2056215,24
2082914,59
2091195,62
2099113,3
2162555,34
2227318,90
2308932,101
2443674,2843
2498686,1805
2518940,5
2520855,119
2525183,24
2561740,951
2596984,2
2802890,5
2845452,247
2884028,98
2900314,13
2943554,911
2972398,8
3019347,109
3021508,40
3032408,18
3034671,38
3065719,108
3139883,2
3222245,205
3225287,20
3269897,957
3314435,1265
3320989,49
3460030,38
3621128,187
3670439,19
3683517,71
3693468,304
3698151,5
3736583,10472
3881100,16
3896507,6
3968069,125
4064493,258
4147614,27
4272314,112
4363688,16
4466990,44
4800297,95
4847130,96
5131461,22
5308989,6899
5403730,57
5416775,203
5435195,15
5485959,2
5552951,20
5580444,2
5644779,567
5649962,118
5701356,76
5876098,3
5996781,8
6015365,49
6066027,16
6155318,19
6220381,20
6233363,10
6378240,515
6483998,7
6523004,16
6989899,39
7023138,147
7124822,51
7142513,42
7168493,41
7186739,160
7253682,2171
7434158,74
7540611,401
7608760,79
7609279,29
7609960,56
7638215,4
7646548,13
8139504,8
8164744,5
8323327,55
8505450,1254
8658239,240
8863457,60
8918985,1914
9036799,95
9097346,21
9264706,47
9382349,238
9416272,10
9420059,7
9468680,16
9545173,41
9652475,163
9824422,51
9840444,91
9891755,204
9974958,550
10071568,11
10106261,26
10151734,8
10534315,9
10547946,57
10576991,104
10593413,261
10677418,45
10685858,13
10704515,35
10903970,3
10905001,7
11069129,326
11111093,70
11142205,380
11171435,59
11178124,19
11197976,20
11334769,184
11426921,2370
11460247,97
11490721,82
11517142,14
11557461,32
11716583,2628
11734771,11
11736916,35
11761514,4
11867944,15
11875419,581
11890359,16
11898102,5
12000988,3
12024232,736
12116927,46
12133624,33
12136868,60
12189087,181
12223030,23
12233471,22
12245789,127
12252412,16
12308109,36
12341112,328
12355617,6
12360208,12
12403646,2
12427231,2
12502076,11
12566662,10
12603424,47
12614262,34
12665873,58
12668328,20
12733030,7
12733906,16
12752664,7
12761124,9
12772593,67
12793501,255
12801668,36
12852057,90
12864737,6
12900263,6
12935360,28
12966438,474
12970236,25
12979073,17
12996635,18
13005950,35
13032813,58
13091909,13736
13107208,196
13117241,23
13126108,14
13131262,8
13132618,5
13179271,38
13206309,11
13228203,63
13298381,33
13301407,15
13303851,30
13321948,3
13340775,81
13389333,9
13395848,7
13396359,7
13397337,92
13404325,44
13408230,38
13426626,325
13428361,252
13441053,13
13462964,13
13480062,189
13481463,36
13517005,33
13557785,13
13565740,26
13579636,9
13654208,17
13684088,158
13957957,14
13972011,58
14015698,14
14049754,42
14062773,12
14109090,23
14112775,33
14157829,265
14199873,32
14295588,2
14317202,8
14340544,216
14358807,42
14567939,22
14570878,10
14604764,43
14619077,67
14633568,45
14649079,16
14695191,7
14783417,37
14789767,14
14793137,11
14797173,24
14822923,2
14829435,11
14829873,140
14843890,26
14857968,10
14873206,26
14989803,103
15007924,124800
15075570,184
15144987,259437
15176923,15
15180928,3
15241151,3
15283884,71
15287628,39
15302467,2153
15322390,24
15331232,8
15337985,38
15368997,12
15602826,6
15607405,31
15845892,27
15956366,43
16031011,7
16048797,2
16136171,2874
16243006,708
16280772,85
16286406,3
16289361,27
16344306,132
16372231,8
16454649,2
16529339,139
16575396,11
16787314,232
16789592,37
16799237,61
16808395,148
16901194,29
17155321,3
17224524,5
17243987,62
17473267,27
17516924,22
17567832,12
17624329,47
17699755,9
17773810,25
17804890,2
17862281,314
17887074,825
18090495,37
18117992,17
18137006,218
18273611,126
18312365,14
18397311,5
18438354,28
18487053,55
18537380,376
18642181,73
18743538,107
18756622,7
18848256,8
18899187,10
18982979,8
19077437,6
19080441,54
19187599,9
19412049,50
19421646,2
19463378,4
19506122,25
19702341,20
19721740,4
19750607,32
19889218,158
19953797,7
20138120,22
20152217,3
20175654,14
20226073,15
20280055,24
20389191,27
20501777,152
20711029,2
20785951,8
20800944,2
20937500,52
20966973,12
20995825,2
21002836,16
21032497,89
21074833,10
21108081,173
21120101,5
21132443,303
21150980,14
21168722,24
21238777,11
21256336,2
21403619,88
21424180,20
21454623,5
21588184,4
21686499,11
21790661,14343
21965949,58
22085820,83
22109487,21
22201625,19
22202118,4
22489309,3
22499498,20
22513792,37
22668078,13
22752179,88
22874054,15
22894971,4486
22942913,3
23091769,58
23120351,3
23150137,4
23172651,15
23173971,2
23174253,2
23175546,3
23183110,17
23194620,23
23231555,7
23253075,30
23276926,216
23283221,13
23320073,12
23383269,6
23389234,86
23426316,38
23428186,558
23470567,24
23513823,8
23518030,15
23542425,11
23604514,5969
23726077,2
23839181,2
23847554,24
23892529,14903
23902270,39
23916268,12540888
23942493,39
23951518,5
23959045,6
24029874,3
24034202,18
24092012,111
24141318,11
24223736,112
24274662,18
24285228,5
24318506,24
24394693,7
24414598,5
24415986,2
24446981,55
24458503,10
24505471,13
24559475,3
24599125,2
24604440,5
24646353,6
24652909,1387
24691908,20
24721985,13
24727040,11
24763694,5
24764333,5
24764907,13
24767830,75
24868927,23
24893410,9
24894919,14
24934556,2
24991757,6
25175537,31
25395281,4
25402886,6
25431128,8
25439002,16
25457272,4
25497803,3
25508765,40
25522580,12
25531409,57
25538276,22
25542506,1010
25572442,13
25608373,41
25622435,84
25667255,3
25698096,99
25744434,15
25762785,43
25810600,9
25866459,6
25892916,80
25919408,170
25926340,37
25969521,107
25974731,21
25977437,88
26066224,4
26071349,16
26075364,78
26112416,37
26133438,16
26142088,116
26160984,4
26199660,3
26212581,228
26233954,9
26243916,9
26253204,44
26260611,10
26298094,13
26314625,23
26327287,83
26337724,29
26355261,50
26372300,122
26399635,43
26417379,106
26497697,5
26504322,181
26521502,12
26544770,25159
26580278,98
26593600,91
26595899,13
26596695,14
26603712,19
26647560,30
26663491,2
26680735,2
26692150,11
26757219,3
26771819,38
26778030,29
26817304,4
26822197,4
26826615,35
26849242,10
26867709,26
26874613,77
26875550,8
26885133,2
26917846,9
26958848,47
26987068,56
26990984,11
27021419,118
27037989,35
27044052,1116
27046181,27
27070205,14
27073129,15
27087455,26
27091792,13
27110682,28
27126883,8
27138672,8
27153231,2
27178525,321
27179188,10
27191842,3
27208369,18
27278338,80
27314471,11
27324785,77729
27326772,2
27330438,3
27341804,2
27344086,6
27351632,22
27360655,20
27384204,2
27387587,14
27390313,28748
27404446,6
27406647,2
27474090,5
27522666,18
27537519,8
27549638,12
27561072,9
27583798,118
27591269,20
27598637,23
27626730,22
27638105,17
27652591,21
27679333,20
27691560,10
27718349,5
27719352,2
27738344,31
27740774,9
27803944,47
27822005,6
27839474,265
27844497,54
27860560,22
27951596,2
27958289,23
27968879,4
27971895,3
27972482,30
27975098,5
27975149,55
27993024,10
28007131,161
28032262,32
28035136,17
28044656,7
28057838,6
28076453,11
28077218,10
28131731,10
28151129,28
28174861,156
28176167,16
28184266,68
28252813,25
28256104,3
28265582,6
28300485,152
28313065,400
28327961,254
28356512,282
28360834,14
28382151,33
28392292,3
28411543,13
28436637,9
28439936,159
28455857,6
28459443,2
28464054,15
28472249,3
28483611,8
28504878,83
28512464,20
28513945,3674
28543476,120
28574051,27
28581850,2
28639177,10
28639434,6
28639640,17
28648585,17
28659306,46
28678215,14
28688997,2
28731396,50234
28752856,5
28763071,232
28776482,17
28790515,3
28880490,5
28891978,10
28960902,62
29082772,129
29109176,11
29142329,9
29205789,6
29259106,2
29260063,9
29410043,2
29481429,68
29530830,33
29553510,3
29616144,533
29617642,2
29660156,43
29725228,6
29753796,22
29777798,33
29817016,3
29831700,40
29851194,27
29882012,4
29891927,26
29892744,6
29896957,11
29943783,4
29980917,8
29984722,3
29994172,82
30014555,14
30048713,3
30049508,32
30155889,14
30191439,2
30232458,11
30248060,30
30252173,13
30324378,6
30361425,35
30395125,656067
30401180,45
30581303,5
30587002,7
30661511,16
30664530,22
30677590,24
30681518,8
30719463,17
30727944,8
30735457,4
30746971,2
30755103,67
30761329,12
30784249,21
30825155,30
30888209,20
30906166,15
30963621,2
31046087,183
31054165,2
31089296,27
31100816,8
31193304,12
31213157,4
31240890,12
31254826,39
31255890,26
31285873,4
31324600,69
31349319,36
31382227,3
31443445,11
31445580,3
31449235,23
31524646,7
31657482,769
31697530,5
31714665,16
31721161,6
31907289,3
31908244,48
31957450,16
32078210,2
32095963,6
32096840,60
32237218,14
32254715,7
32389059,2
32439407,606
32464868,5
32483713,265
32494920,49
32516269,6
32534980,10
32549106,5
32600504,2
32644959,5
32669121,64
32814798,13
32817473,61
32819899,6
32820907,36
32824088,36
32854425,3
32891333,30
32934317,46
32945896,12
32986980,16
33020751,483
33091492,52
33094015,9
33110513,15
33133432,24
33161381,4
33220698,13
33234582,4
33244086,31
33304569,28
33477577,4
33562684,29
33569947,6
33673241,2
33713501,21
33742039,20
33779253,657
33808479,5
33840682,51
33855738,8
33859547,3
33881640,17
33894644,26
33898507,50
33900022,5
33916211,2
33931359,17
33943241,19
33950651,7
33961168,7
33972507,2
34017920,9
34028063,25
34032429,16
34062670,4
34075482,25
34102021,24
34198794,7
34200143,55
34312489,10
34348431,400
34387259,2
34395188,3
34400180,2
34432683,51
34461648,2
34465347,46
34472863,3
34555064,6
34573347,326
34627269,10
34637392,23
34683356,26
34696773,2
34733633,27
34736378,127
34838302,260567
34855911,536
34868389,18
34869776,18
34888720,9
34932349,49
34979624,9
34987141,2
34999095,11
35031026,24
35062251,6
35122170,27
35169733,14
35191397,42
35247266,19
35256932,18
35293911,6
35350040,944810
35415100,123
35432066,2
35433877,3
35468417,2
35506305,7
35528559,2
35670707,4
35731124,2
35734108,67
35774157,14
35784870,35
35811878,3
35849184,9
35856316,46
35909029,42
35910624,5
35916590,93
35916828,6
35920541,4
35937629,16
35943962,260
35973263,21
36009531,5
36039602,2
36088285,2
36187432,35
36273802,2
36275775,8
36299362,10
36425654,11
36425694,8
36433141,5
36433403,12
36457908,2
36473793,2
36537619,2
36671721,5
36697640,5
36697764,12
36718342,3
36749379,21
36749847,72
36755667,2
36810149,30
36856669,30
36888911,48
36892206,16
36894834,8
36900373,11
36942494,10
36981681,32
37003196,23
37029798,13
37033956,72
37035338,8
37092059,3
37264989,12
37305842,14
37332862,30
37333884,2
37393892,3
37402298,5
37437958,2
37441845,130
37456723,4
37467486,5
37485031,28
37503127,15782
37574862,5
37605000,7
37676997,9
37690546,9
37789405,8
37790145,41
37843677,3
37892419,4
37924730,2
37949790,49
38024236,5
38064530,23
38072307,5585
38094579,27
38114989,38
38142372,21
38153279,23
38199387,4
38200770,3
38206031,4
38213728,3
38243342,3
38243346,3
38246602,14
38288860,94263
38301577,4
38358909,446
38382597,9
38411437,14
38463766,15
38485012,5
38510804,3
38625878,65
38656074,3
38664598,4
38727792,2
38794048,579
38805016,1837
38815062,73
38834238,11
38838201,4
38841558,7
38885870,4
38974694,32
38977719,7
39016531,16
39097002,74
39097201,3
39100101,2
39107018,13
39148255,30
39179776,2
39269475,98
39292696,40
39304887,2
39390067,7
39415554,11
39439108,2
39495344,5
39508975,7
39533545,26
39557949,30
39577198,8
39644538,3
39681250,5
39699871,3
39728030,4
39729810,2
39802568,3
39835636,14
39840494,14
39846631,6
39850150,19
39850680,6
39850828,12
39850902,11
39850906,9
39926443,2
40046502,2
40076747,11
40155690,13
40221894,6
40226871,53
40238041,2
40346171,67
40405780,3
40474038,18
40636741,2
40758777,206
40791047,3
40824392,5
40824581,260
40873932,2
40876910,4
40902966,5
41018581,3
41114185,3
41124070,5
41138521,4
41154666,566
41198088,5
41218748,4
41242868,23
41305675,3
41329065,3
41347752,2
41357994,46
41528523,3
41545586,2
41570320,16
41603145,14
41621383,24
41637853,2
41708850,36
41763342,29
41827643,2
41836531,14
41838588,223
41841934,22
41880238,786
41965979,78
41975977,3
41982267,19
42030816,2
42036137,2
42092492,3
42117031,51
42152622,3
42160477,10
42232614,2
42237070,11
42322316,6
42342879,9
42384013,8
42401077,2
42416924,2
42440125,4
42441896,6
42446094,20
42465468,2
42479640,114
42520775,2
42596896,18
42609172,3
42659283,5
42686628,15
42743514,20
42752350,6
42765074,5
42813170,8
42835563,4
42852725,106
42867346,4
42871193,451
42871229,23
42871240,9
42871360,7
42871365,6
42871368,11
42871373,5
42871378,16
42871382,4
42871392,7
42871409,22
42871433,6
42871463,22
42871466,18
42871473,6
42871475,4
42873288,3
42873411,6
42873453,5
42922140,3
43004801,8
43012951,3
43017424,2112
43057444,11
43108320,293
43129269,2
43145108,9
43149504,4
43149754,6
43165507,8
43306985,3
43337723,21
43351286,2
43407897,34
43420327,13
43458386,2
43466148,67203
43488835,14
43500223,5
43553310,70
43598065,18
43601141,3
43611749,49
43611962,4
43624953,37
43683567,4
43714311,10
43731696,5
43748693,9
43749061,6502
43823095,402
43847191,12
43886452,40
43919206,59
43923056,176
43948021,33
43978252,150
44030358,1509
44066259,5
44126340,9
44151989,17
44153740,2
44167991,36
44217134,32
44228547,19
44233171,3
44281963,17
44286709,6
44287016,4
44287470,5
44287479,13
44287491,10
44287703,4
44287733,3
44287775,6
44287818,2
44288199,17
44375607,8
44466610,10
44467781,423
44477106,11
44507222,43
44553830,67
44612240,11
44613627,2
44623332,8
44626348,4
44632578,2
44667213,68
44678830,10
44691027,13
44736346,76
44823212,42
44827465,7
44884736,8
44954974,3
45023522,13
45024326,3
45049961,2
45081460,11
45109112,4
45146422,28
45157125,210
45170602,2
45262697,66
45274293,18
45319207,7
45359197,5
45368441,8
45499310,25
45517145,14
45524685,5
45529575,6
45547757,5
45584881,76
45620858,10
45638509,9
45639527,3
45642765,6
45783955,3
45802129,2
45823893,20
45832097,53
45834965,4
45854412,9
45854707,7
45954844,8
46095901,8
46121454,981
46131660,2
46136775,13
46210297,2
46253987,13
46296029,64
46325791,5
46417221,2
46425222,16
46519839,266
46649526,8
46658639,70
46674014,56
46729488,3
46834750,13
46845632,13
46845646,5
46845651,14
46845654,9
46849372,14
46849957,31
46849963,11
46849972,18
46851306,13
46851313,8
46851321,11
46852153,7
46852166,5
46853439,29
46854310,6
46855981,12
46856243,4
46856246,27
46856388,17
46857974,10
46857991,6
46858304,19
46858711,11
46858713,6
46858813,8
46859517,6
46860797,9
46861495,6
46861511,8
46861652,50
46862535,5
46862546,7
46863810,13
46863814,6
46863817,7
46864409,15
46865542,13
46865549,9
46866846,8
46866854,22
46867196,13
46867206,13
46868839,12
46868860,8
46868945,11
46868955,10
46868967,7
46872165,160
46872169,8
46873419,11
46875259,23
46875279,6
46875283,7
46875416,12
46876504,22
46877018,12
46877285,6
46880584,9
46880599,7
46881806,11
46882763,5
46884453,13
46885429,6
46885433,7
46885451,9
46885953,10
46888176,15
46888856,6
46889721,20
46891518,13
46891531,12
46892862,9
46892864,6
46894141,7
46897889,8
46897891,6
46898089,19
46900056,9
46901081,10
46901086,11
46901087,8
46901477,5
46902923,6
46903802,11
46903830,10
46904670,5
46904683,24
46904684,32
46907137,20
46907156,11
46907554,15
46907561,14
46907567,9
46908988,35
46908992,9
46910104,8
46911604,7
46911611,9
46911619,9
46911642,16
46911643,7
46911814,8
46912980,30
46914144,7
46914155,6
46914400,5
46914984,12
46916138,5
46917770,12
46918095,8
46919298,15
46920370,6
46921224,9
46921914,161
46921917,30
46922595,11
46922601,9
46922620,9
46922812,8
46922817,19
46923053,10
46923132,63
46923146,10
46924507,15
46926019,7
46926901,13
46926902,13
46928627,13
46932147,6
46932150,43
46932306,8
46933290,7
46933298,19
46937358,2
46937678,2
46938021,4
46939676,21
46941038,10
46944105,10
46944113,3
46945568,7
46945681,12
46945685,7
46945778,11
46945918,11
46945923,12
46945935,8
46945976,19
46947836,14
46948986,5
46949053,7
46949720,7
46950261,7
46950266,27
46950267,9
46951897,5
46955455,9
46958369,12
46958380,5
46959175,7
46960060,12
46960061,6
46960064,7
46961870,5
46962056,14
46962076,34
46962447,15
46965196,10
46966262,8
46966264,41
46966273,5
46966399,6
46966402,8
46968889,8
46969016,11
46969247,8
46969571,6
46972474,3
46972814,5
46974612,9
46974698,9
46974711,6
46977578,47
46978689,8
46978806,60
46979803,9
46981129,12
46981233,10
46982196,20
46982717,12
46985416,7
46985486,30
46986772,7
46986957,9
46986962,15
46988257,11
46991525,5
46992780,10
46992790,6
46992797,10
46994828,4
46996632,9
46996644,19
46998828,23
47000022,8
47001722,27
47001907,17
47001912,14
47001921,6
47003751,11
47005304,9
47006292,9
47008238,24
47009730,14
47009954,5
47009958,9
47013166,6
47014184,4
47014964,19
47014968,10
47015933,7
47016212,37
47016331,7
47016338,28
47016451,9
47018109,11
47018110,11
47018631,27
47018724,8
47021914,8
47021917,8
47024086,7
47025212,20
47025219,6
47029170,12
47030855,6
47031959,5
47033674,12
47033684,4
47033882,14
47033887,6
47034156,3
47035999,9
47036077,9
47037402,20
47037450,74
47037744,7
47037750,5
47041377,5
47046102,7
47047357,12
47050503,8
47052351,13
47055341,8
47055654,20
47055659,8
47065091,9
47065097,10
47065109,8
47067368,10
47068118,9
47070170,7
47071510,10
47073557,5
47075309,7
47079131,10
47079139,12
47080463,13
47082218,14
47084120,5
47084168,9
47085724,10
47089725,9
47089737,7
47090249,16
47091494,8
47091507,8
47091634,31
47092866,11
47092998,8
47093118,8
47093139,6
47094668,10
47098996,12
47100923,11
47102112,7
47102200,11
47102203,11
47105858,11
47105862,6
47105865,41
47107108,8
47107120,9
47107131,10
47107132,8
47107206,15
47107314,21
47110281,9
47110288,24
47110292,7
47111161,12
47113810,6
47113812,5
47113822,31
47113827,16
47113828,5
47113829,16
47114633,11
47115479,12
47116185,9
47116699,3
47117548,8
47117549,14
47118887,15
47119843,4
47119979,8
47119980,2
47121594,6
47121600,7
47121605,5
47121629,18
47122490,12
47122901,11
47125891,35
47125901,8
47125904,12
47127559,9
47131396,9
47132414,10
47132416,9266
47132421,12
47137582,14
47138131,7
47139554,13
47139666,5
47139770,13
47139772,13
47139781,13
47141613,20
47141614,10
47141634,11
47143361,8
47143376,8
47144777,9
47144797,9
47145360,3
47145370,41
47145411,7
47145415,6
47146920,9
47146938,18
47148184,11
47150853,5
47151115,13
47153264,5
47153270,14
47154943,6
47164984,5
47165133,19
47167781,11
47167782,6
47167784,18
47167788,7
47167902,13
47168184,6
47168185,11
47169283,12
47169303,13
47171164,49
47171332,9
47171446,9
47172241,8
47172310,28
47173847,6
47175501,12
47177614,6
47180261,12
47180266,19
47180268,13
47180710,8
47180924,10
47180936,9
47180938,8
47180939,6
47186632,7
47186649,7
47189769,12
47193736,9
47194700,7
47195035,59
47195350,12
47195353,8
47201218,11
47201225,6
47201229,5
47203211,8
47203214,8
47203347,12
47203366,17
47203590,9
47205935,6
47205936,26
47209420,17
47209430,10
47211707,14
47211711,14
47212865,6
47213094,6
47215597,18
47215600,20
47215793,8
47218138,37
47218150,10
47219701,15
47220904,13
47220905,7
47220912,9
47221779,5
47221937,9
47222980,8
47225299,12
47225982,21
47225988,7
47226150,37
47226567,14
47228275,14
47231281,13
47231290,7
47231293,13
47231369,10
47231375,6
47231376,6
47231379,6
47231380,14
47231585,8
47233223,49
47233746,7
47234458,11
47234460,8
47234464,7
47237371,26
47240856,3
47240961,28
47241710,10
47241849,19
47245032,12
47245760,49
47248786,6
47249245,8
47249331,10
47252529,37
47252686,9
47252885,6
47253058,7
47253061,6
47253063,13
47255619,7
47281541,12
47295235,41
47301081,8
47352383,4
47393665,7
47395716,4
47397312,8
47399798,5
47400338,6
47401235,25
47401740,6
47403669,183
47403683,5
47406037,13
47407043,75
47407044,8
47407881,21
47409478,5
47412500,7
47412502,7
47413730,136
47414660,8
47418493,54
47419404,12
47422057,13
47424046,8
47429055,12
47430809,13
47430817,94
47435698,8
47436161,12
47438127,6
47441135,68
47444522,43
47447103,6
47447109,9
47447301,14
47452243,12
47452487,43
47453443,13
47453444,7
47455046,14
47455845,5
47457152,11
47460977,6
47464676,16
47464760,13
47467724,4
47467893,10
47468249,13
47470548,14
47470553,56
47472439,9
47472633,16
47472813,33
47475643,3
47475653,10
47476666,12
47476671,10
47478409,37
47482789,16
47482807,12
47482808,6
47482811,10
47483082,61
47483516,9
47483533,6
47486304,7
47487356,65
47491402,14
47497884,9
47497890,8
47498940,12
47499205,10
47499382,2
47501800,22
47501801,6
47502504,210
47502517,6
47502801,8
47502939,5
47509783,13
47512156,8
47514107,7
47514281,7
47516350,5
47517859,9
47519195,7
47519384,11
47521826,111
47521843,7
47523736,6
47523744,14
47525428,4
47528929,14
47530370,8
47531596,24
47531776,9
47531784,13
47531950,8
47533196,7
47533425,6
47533428,9
47533437,57
47535503,8
47535526,12
47535696,13
47537841,14
47538079,9
47538342,128
47540214,7
47541892,49
47542799,15
47544698,14
47545095,44
47545208,21
47547648,11
47549256,13
47549257,12
47549901,59
47558840,99
47563476,117
47563477,9
47565794,8
47567215,15
47568104,8
47569312,9
47570576,12
47573131,7
47574539,11
47574680,9
47574684,8
47574794,7
47583207,14
47586173,16
47589304,7
47589911,8
47590595,104
47591715,8
47591725,13
47594796,9
47594809,11
47599085,7
47600518,4
47605015,10
47605575,3
47611634,8
47612712,7
47612728,6
47613435,6
47613553,13
47613554,5
47614723,9
47617469,9
47617476,11
47617578,10
47623357,26
47623359,10
47623363,60
47623442,89
47625366,32
47625812,7
47626645,7
47627595,10
47628317,9
47630343,12
47630857,17
47631155,7
47632257,9
47633544,51
47635065,9
47636513,46
47637728,10
47638210,8
47639963,7
47639974,7
47640368,6
47642115,8
47642171,54
47643470,8
47643647,6
47645561,9
47646026,7
47646780,9
47646782,12
47653509,13
47658172,6
47658177,9
47659063,6
47661061,8
47663812,8
47663970,12
47665200,11
47665753,22
47665755,7
47668495,9
47669066,15
47670047,6
47674580,11
47675986,13
47676137,7
47676992,3
47677010,6
47680712,6
47683720,10
47685052,8
47685657,56
47686025,10
47688319,8
47690554,8
47694575,99
47694676,3
47696286,13
47696790,6
47699093,13
47700159,8
47700748,11
47700752,104
47700765,10
47703064,9
47705228,8
47706607,10
47706674,8
47707558,10
47708036,9
47711159,31
47712974,14
47713928,14
47715145,12
47716036,20
47720428,7
47720874,8
47720973,11
47722892,10
47723968,13
47724151,11
47725899,9
47726122,6
47728664,9
47729229,11
47730648,5
47730658,7
47732074,13
47732090,6
47732592,15
47734096,8
47734404,10
47734706,7
47735804,9
47735844,17
47739272,6
47740477,16
47741957,3
47744539,10
47749062,7
47749522,12
47752039,5
47757283,8
47757880,101
47757890,8
47761621,18
47761639,19
47762651,7
47764273,11
47765228,15
47765230,10
47766730,7
47766800,8
47771187,66
47771194,6
47771811,14
47771823,15
47771824,8
47771921,92
47773282,62
47774979,11
47834633,12
47848827,4
47855285,984
47870569,12
47972308,73
48015623,22
48041770,5
48048250,13
48110224,22
48127675,16
48138000,2
48203051,55
48208406,7
48253158,5
48260777,5
48311178,32
48417364,35
48476798,342
48530671,3
48539784,40
48633213,6
48713990,3
48720604,3
48779647,216
48797393,4
48814606,4
48859583,20
48861735,12
48898188,3
48905134,23
48926564,4
48927404,45
49054837,46
49059005,2
49077601,6
49103386,29
49146231,7
49185025,2
49199996,4
49284184,21
49299939,5
49371866,2
49423072,5
49453851,5
49459658,4
49482620,18
49520996,200
49547535,10
49593273,8
49619263,2
49623445,6
49708178,54
49740379,25
49776464,155452
49785552,6
49811503,3
49855933,24
49970646,5
49979597,3
50045857,17
50248998,15
50459095,10
50548748,22
50562621,31
50722754,17
50958522,3
50976283,11
51038882,7
51126303,14
51157922,227
51185339,221
51587187,11
51692538,3
51709625,13
51897901,18
52004159,7
52007815,22
52086926,20
52909359,14
53172695,3
53296947,77
53333206,5
53493884,17
53495295,13
53664553,28
53693490,8
53857846,25
53881272,68
53954965,7
54546220,3
54815733,19
54872997,9
55505894,21
55586873,6
55750801,105
55797817,9
55864644,19
56026237,4
56029005,7
56358505,9
56566213,15
57135157,29
57279089,3
57422390,70
58789869,6
58891562,120
59005821,14
59187866,18
59246792,146
59373348,16
59567407,12
59640124,7
59827555,4
59923507,19
60082015,34
60763464,17
60882920,8
61136243,9
61365684,5
61734844,11
62170606,272
62293086,13
62404792,21
63049409,56
63206273,6
63473333,16
63727257,11
63992866,9
64230624,16
64462189,6085
66213416,4
67413675,6
67575146,20
68399098,10
68844784,100
69502062,17
71640650,7
72519133,106
72541036,14
73908277,10
75606965,3
75870609,11
75899452,4
75918945,4
75955059,7
77089733,11
77090149,9
77394822,5
79467275,6
79994090,8
80254648,11
80724523,35
80970380,368
81356064,44
81995406,372
82797812,164
83775054,18
84392657,35
85687071,1529
88021754,72
88284373,9
89439283,47
89528086,240
91794578,7
92059278,20
93064914,4
96534199,14
97293224,42
98162036,210868
98918981,5
100434072,9
101957179,20
102137111,14
104548857,25
104989061,10
105890516,12
113055573,32
113982944,7
115891890,6
116663626,9
116739613,9
117746158,26
118553542,7
119171847,7
119414708,4
120640482,9
120819143,2
130747433,9
131601884,347
135439171,7
136357337,717
148726905,226
149480045,12
153838182,97
179744114,7
192065852,5
195697716,4
218776802,10
239995720,4
241066136,32
241375952,6
241647134,8
243756603,6
246455681,6
294465577,14
297024269,16
298545730,10
300870577,8
305515760,6
306374947,5
309218432,6
320569514,4
360256828,5
365301221,23
379068355,4
389177318,5
408019454,9
408985342,4
410753518,12
417010869,4
419253383,7

==> img/tx-analysis/bitcoin/bitcoin.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-tx-novelties-sma
# Time: Thu Jul 12 14:56:52 IST 2018
tx,potential-addrs,actual-addrs,non-triv-merge?,star-merge?
313522,428100,284214,17119,11645
627044,1095496,674462,73554,49275
940566,1880130,1121844,128129,81323
1254088,2763343,1670183,184494,110046
1567610,3631222,2132877,245822,137552
1881132,4359657,2535344,305352,164488
2194654,5081458,2840082,366657,189470
2508176,5825155,3138327,437576,217492
2821698,6607750,3453004,506735,242027
3135220,7338395,3725734,606480,267644
3448742,7592292,3647543,715486,283911
3762264,7608021,3457014,778417,274005
4075786,7514959,3193179,836118,266950
4389308,7344726,2828219,892983,262469
4702830,7194106,2612726,913714,254086
5016352,7169171,2438262,936187,243594
5329874,7145343,2345427,962350,235790
5643396,7086680,2269785,968693,222924
5956918,6999567,2180947,974950,213692
6270440,6946805,2143706,948422,204565
6583962,6948251,2162453,898513,193084
6897484,6950561,2160331,862014,182170
7211006,6985681,2184119,834373,175816
7524528,7025372,2235387,795851,167354
7838050,7089150,2232678,801069,166837
8151572,7202833,2248226,803507,168677
8465094,7299474,2239943,805733,169854
8778616,7390718,2213767,818938,170599
9092138,7484985,2206634,838976,174969
9405660,7570676,2159585,865891,176104
9719182,7634246,2126729,891961,177540
10032704,7702189,2113155,903189,180860
10346226,7690101,2089777,914251,181239
10659748,7687778,2027680,925827,181443
10973270,7640561,1980811,924344,182255
11286792,7532548,1925326,931850,186339
11600314,7457991,1901994,931920,187311
11913836,7413771,1884759,936341,193678
12227358,7344448,1834364,934941,194411
12540880,7292538,1825277,928033,197089
12854402,7255001,1790401,927613,200468
13167924,7241515,1759250,934292,199189
13481446,7245016,1728200,936984,200276
13794968,7233604,1701219,951023,203711
14108490,7218353,1669910,969399,208579
14422012,7263698,1636578,982459,206219
14735534,7353039,1664294,987167,210174
15049056,7428319,1696524,988199,215077
15362578,7535741,1749275,993654,222942
15676100,7686009,1823663,1007203,238285
15989622,7817072,1961476,1002854,253034
16303144,7958965,2055237,1002769,263206
16616666,8157372,2170124,1002447,275623
16930188,8390305,2316111,1004449,286006
17243710,8618875,2365460,1004940,291223
17557232,8832989,2425842,1011087,303007
17870754,8894267,2403915,1030806,307511
18184276,8982225,2400404,1044923,311070
18497798,9016259,2393214,1053074,312663
18811320,8967399,2348769,1056173,308946
19124842,8927056,2257919,1066273,305642
19438364,8821316,2225279,1074147,310869
19751886,8638633,2181505,1084742,314813
20065408,8409668,2114572,1087644,319350
20378930,8233993,2172286,1085901,330879
20692452,8059950,2237817,1086494,350245
21005974,7950192,2319925,1080247,368878
21319496,7805598,2381388,1076978,384697
21633018,7700713,2475393,1088837,407626
21946540,7624103,2521917,1090503,413819
22260062,7540097,2576806,1091442,420921
22573584,7473483,2592770,1096632,425474
22887106,7461355,2613596,1089199,427403
23200628,7465945,2649468,1091786,433082
23514150,7412998,2593121,1102628,430068
23827672,7362966,2546617,1097680,417429
24141194,7328691,2493155,1094778,405990
24454716,7327088,2439494,1088994,391660
24768238,7333840,2390849,1067135,378320
25081760,7368173,2386868,1053971,381713
25395282,7424139,2386411,1043026,379409
25708804,7486958,2431343,1028487,381782
26022326,7560357,2477020,1033294,391568
26335848,7605270,2495592,1028089,396712
26649370,7707595,2647663,1017845,417857
26962892,7779144,2761910,1012368,436368
27276414,7870677,2897398,1011252,458720
27589936,7916616,3074975,1023793,499935
27903458,7947195,3187123,1037757,529019
28216980,7937729,3324279,1044276,556425
28530502,7976095,3470993,1056985,589048
28844024,8026373,3605786,1073237,625627
29157546,8086696,3709670,1079323,647190
29471068,8158281,3831174,1090944,672873
29784590,8201308,3846364,1098646,679072
30098112,8292204,3901150,1120081,695010
30411634,8380527,3934790,1131148,702543
30725156,8470803,3926319,1129164,694665
31038678,8590184,3923150,1125222,687685
31352200,8725668,3883127,1129542,679095
31665722,8780854,3830229,1128462,671876
31979244,8852940,3801240,1121335,660389
32292766,8972644,3820142,1119700,656379
32606288,9015164,3786702,1116213,649327
32919810,9043908,3751563,1117049,650904
33233332,9081970,3724401,1103377,640950
33546854,9160953,3807062,1109238,650352
33860376,9252616,3873363,1118972,661106
34173898,9359998,3983974,1131969,674225
34487420,9463243,4119595,1136896,683026
34800942,9571647,4189532,1144392,690160
35114464,9566686,4175956,1147259,691227
35427986,9488676,4139666,1153945,692929
35741508,9540691,4185796,1159344,693497
36055030,9674162,4289976,1167386,693758
36368552,9734237,4366558,1175366,697737
36682074,9704921,4352476,1176295,692721
36995596,9724218,4346493,1177509,682944
37309118,9714090,4287883,1183410,677277
37622640,9645254,4190990,1184759,668574
37936162,9685281,4203175,1182759,659942
38249684,9772753,4194584,1182119,650007
38563206,9868897,4220811,1179206,645711
38876728,9830439,4172541,1179512,643265
39190250,9806594,4131668,1179050,642509
39503772,9763485,4071316,1177576,638295
39817294,9738762,4053294,1172874,634117
40130816,9751380,4072914,1167864,636312
40444338,9768989,4107981,1158318,635053
40757860,9864874,4161070,1161261,643942
41071382,9833722,4159532,1165019,648834
41384904,9908559,4254814,1175650,661342
41698426,9944104,4287345,1179756,664979
42011948,10008933,4341456,1180907,670601
42325470,10049796,4403661,1188054,685350
42638992,10133133,4459251,1188315,689223
42952514,10214594,4468984,1189155,695616
43266036,10164365,4448873,1189953,698391
43579558,10159694,4443389,1187803,696428
43893080,10114800,4409901,1180191,690468
44206602,10069729,4417793,1176183,690354
44520124,10025726,4415524,1170343,686603
44833646,9982358,4413546,1173592,690775
45147168,9949614,4454020,1169161,692259
45460690,9901159,4426424,1151329,675113
45774212,9874902,4400144,1142951,670747
46087734,9772100,4393432,1132406,662634
46401256,9849335,4394762,1122630,653854
46714778,9846605,4392485,1115090,652673
47028300,9739631,4415796,1112496,653695
47341822,9820670,4397125,1106682,651563
47655344,9822239,4376097,1102179,651418
47968866,9908441,4387419,1087979,641819
48282388,10053323,4310793,1081415,630708
48595910,9944966,4297698,1075560,626711
48909432,9966495,4315631,1071717,625523
49222954,9985531,4338689,1071365,626462
49536476,9963254,4334488,1066660,623010
49849998,9946392,4314345,1062248,619029
50163520,9953168,4299300,1051939,610324
50477042,9945344,4287698,1041145,600500
50790564,9817674,4278234,1032020,592926
51104086,9757662,4236534,1026666,587712
51417608,9573571,4276638,1019329,585689
51731130,9697893,4258561,1016428,580969
52044652,9561787,4248545,1013067,578403
52358174,9642965,4190347,1003050,566864
52671696,9534931,4167024,997262,564081
52985218,9554227,4147358,990719,556367
53298740,9580579,4138845,986916,553795
53612262,9589093,4158484,989619,555714
53925784,9620399,4179567,991523,557364
54239306,9676821,4226879,992447,557380
54552828,9757506,4234859,999389,560004
54866350,9714115,4256020,997903,557338
55179872,9742935,4230662,999805,553171
55493394,9717710,4239912,1008509,559347
55806916,9834183,4217645,1014498,559289
56120438,9687792,4228874,1022017,563980
56433960,9781823,4189580,1019123,560093
56747482,9682668,4197279,1018696,558917
57061004,9758551,4179144,1010377,550850
57374526,9665287,4147139,1009912,552091
57688048,9553495,4123636,1008829,554305
58001570,9629896,4110742,1021861,563374
58315092,9580990,4098303,1033170,576798
58628614,9604936,4129859,1038926,584149
58942136,9492595,4165321,1049858,593845
59255658,9652589,4126699,1049958,589005
59569180,9821295,4201059,1064113,596434
59882702,10129155,4176005,1074105,596114
60196224,10131668,4151942,1086523,600853
60509746,10227477,4133862,1092231,600344
60823268,10197415,4122905,1092326,598645
61136790,10200628,4094693,1091410,596126
61450312,10215011,4124067,1086558,587251
61763834,10148521,4079604,1095995,581339
62077356,10194348,4047768,1098009,576263
62390878,10102075,4093746,1108059,590087
62704400,9912256,4029345,1111213,591476
63017922,9569564,3995007,1111224,597149
63331444,9610832,3977056,1113337,598055
63644966,9408436,3972086,1113241,601655
63958488,9569550,3959344,1115206,601042
64272010,9391522,3968716,1111279,601831
64585532,9499327,3920192,1109482,600323
64899054,9441733,3916223,1099327,601327
65212576,9404730,3903608,1088245,599192
65526098,9400195,3863170,1081988,591843
65839620,9272027,3859259,1081704,596214
66153142,9385942,3828052,1081211,596748
66466664,9220944,3823169,1082601,604650
66780186,9303346,3808531,1085364,608177
67093708,9198955,3807085,1088780,615284
67407230,9195027,3784353,1093646,622383
67720752,9202022,3791515,1097962,628523
68034274,9202354,3802486,1100317,634821
68347796,9321703,3800238,1108473,639942
68661318,9264085,3821039,1116676,649021
68974840,9435337,3853419,1121700,651798
69288362,9343682,3905929,1122342,654838
69601884,9421658,3926700,1124991,657260
69915406,9526845,3932649,1129863,657453
70228928,9505194,3950379,1133166,658671
70542450,9659726,3975722,1145175,664406
70855972,9510017,4006864,1154428,677830
71169494,9579830,4018853,1165440,690186
71483016,9482988,4005738,1157270,687838
71796538,9495940,4039567,1162875,697047
72110060,9482860,4029304,1169264,703325
72423582,9628684,4050146,1171004,703570
72737104,9817379,4062463,1170374,701442
73050626,9934065,4054220,1159549,696182
73364148,9934370,4046962,1154585,695147
73677670,9896354,4062657,1140108,687282
73991192,10281558,4032018,1111940,665640
74304714,10162909,4006415,1104400,659469
74618236,10191332,4038011,1109294,665585
74931758,10771364,3963623,1065125,638660
75245280,11717386,3889981,1002066,604739
75558802,11860903,3769841,958134,584033
75872324,12809656,3643508,900194,553134
76185846,13050887,3569815,868445,539404
76499368,13020797,3581222,873303,540139
76812890,12870819,3462367,866799,523255
77126412,12521159,3501080,875104,526119
77439934,12510033,3521042,860674,513847
77753456,12828905,3517459,860216,507041
78066978,13745245,3559979,881544,516020
78380500,15015297,3584322,904802,526183
78694022,15943292,3663600,931968,535673
79007544,17079292,3776233,963938,551871
79321066,17359422,3873427,998911,571598
79634588,17455856,3861972,992987,565427
79948110,17488345,3968584,998190,582367
80261632,17590704,3973528,1009810,591937
80575154,17640900,3972192,1015866,595538
80888676,17312712,4025692,1015331,600873
81202198,15856127,4021039,1021566,605529
81515720,13510420,4082793,1046148,621584
81829242,12370336,4104235,1059054,634109
82142764,11402873,4095079,1066942,639441
82456286,10996621,4101137,1069265,642804
82769808,11000309,4115111,1068231,643731
83083330,11016708,4148122,1065218,643454
83396852,10751967,4058707,1039324,624705
83710374,10668982,3948395,1015317,606697
84023896,10397553,3814734,999440,592279
84337418,9968336,3644358,965028,564858
84650940,9898880,3589763,955756,559344
84964462,9982189,3684122,955845,556519
85277984,8588568,3691937,967040,564227
85591506,8238734,3665045,963926,560990
85905028,8160083,3646249,958352,559767
86218550,8103380,3562792,952655,554449
86532072,8301897,3594229,969515,570059
86845594,8314962,3619287,985480,585021
87159116,8427888,3683959,993956,595490
87472638,8851958,3795861,1025330,622703
87786160,8814518,3778990,1032797,625041
88099682,8608444,3681716,1028785,623406
88413204,8724770,3679162,1026797,621102
88726726,8664504,3700510,1023449,619421
89040248,8629314,3703612,1021423,618672
89353770,8752694,3744466,1030125,624686
89667292,8688001,3773851,1027892,620377
89980814,8686056,3802007,1024990,620092
90294336,8751728,3776709,1021531,620857
90607858,8695544,3786748,1021708,615403
90921380,8777785,3843575,1015933,612330
91234902,8787032,3847383,1013703,613255
91548424,8732912,3857903,1011529,615294
91861946,8785047,3854229,1006538,610037
92175468,8779605,3842521,1005111,608724
92488990,8704256,3819403,992915,602543
92802512,8807797,3798864,988649,597524
93116034,8903740,3847090,992254,599508
93429556,8850294,3865885,990546,594908
93743078,8899055,3888890,986111,594924
94056600,8954867,3882947,985333,593675
94370122,8943513,3868015,977867,587820
94683644,8872799,3818793,967830,579656
94997166,8871037,3792152,962643,575432
95310688,8893893,3804094,962637,575928
95624210,8811701,3793344,958995,573882
95937732,8716711,3790295,953439,572557
96251254,8684209,3729012,940087,554405
96564776,8730254,3729118,935729,549347
96878298,8629261,3733503,925650,538354
97191820,8531500,3744695,916558,533045
97505342,8581986,3745162,909936,524527
97818864,8567772,3763221,910882,520015
98132386,8469824,3749100,903106,511637
98445908,8406027,3723347,893045,503184
98759430,8430728,3712047,890029,495195
99072952,8483797,3709860,894393,489690
99386474,8425605,3710564,897276,487999
99699996,8368864,3689261,887590,475070
100013518,8365813,3661382,890524,474163
100327040,8439952,3598999,896350,470020
100640562,8438445,3558092,902165,472478
100954084,8438503,3540102,901223,472809
101267606,8458769,3554132,910887,481968
101581128,8647539,3570218,926623,491767
101894650,8677514,3578871,934104,500076
102208172,8585366,3586689,933122,506962
102521694,8631434,3619529,944513,522609
102835216,8828031,3659257,962247,540295
103148738,8876267,3671221,966903,547095
103462260,8829899,3718399,973026,559535
103775782,8744752,3753271,979434,571008
104089304,8857040,3792886,986427,582406
104402826,8868666,3796523,975920,577358
104716348,8710058,3785029,973878,579788
105029870,8731759,3812936,984495,590779
105343392,8764572,3817265,987774,593976
105656914,8816753,3817495,976360,586304
105970436,8639342,3805155,983167,600158
106283958,8598656,3829684,988954,611978
106597480,8571303,3855266,1005741,631948
106911002,8621373,3875598,1015897,645372
107224524,8583605,3877632,1022871,648042
107538046,8543832,3910803,1054658,680356
107851568,8570381,3941184,1059432,683090
108165090,8563418,3930406,1043358,667062
108478612,8620841,3935356,1024468,650492
108792134,8683502,3925354,1017201,644152
109105656,8688879,3920610,993306,619742
109419178,8673991,3901029,978866,603797
109732700,8714815,3903989,959014,582082
110046222,8721228,3886235,943094,558650
110359744,8736476,3872016,930008,544585
110673266,8735559,3842271,901802,512554
110986788,8742296,3846167,890547,501793
111300310,8730103,3838259,889967,497937
111613832,8712033,3819211,897897,503630
111927354,8575512,3817814,900326,505042
112240876,8543088,3787883,902664,502333
112554398,8558883,3797614,908846,506748
112867920,8583206,3765540,907529,501620
113181442,8500515,3750187,900579,498002
113494964,8394112,3701883,893439,490147
113808486,8345231,3643648,894195,487301
114122008,8280690,3579684,877582,471551
114435530,8335894,3562000,856127,453341
114749052,8225213,3520075,824843,427297
115062574,8282694,3519509,801276,405729
115376096,8303557,3534396,786156,388195
115689618,8327775,3513325,753819,358960
116003140,8316279,3506070,720311,333110
116316662,8407870,3499508,696505,311809
116630184,8351749,3521466,667335,292203
116943706,8418412,3563286,635471,269990
117257228,8434888,3579599,612545,255711
117570750,8462619,3580884,602857,249685
117884272,8524057,3618356,605276,254381
118197794,8464010,3616457,601729,254625
118511316,8516619,3613181,589803,253345
118824838,8549355,3591317,589676,253791
119138360,8535998,3571793,584102,253042
119451882,8400989,3543542,574818,251354
119765404,8478809,3535927,580816,252808
120078926,8500689,3513731,589549,252398
120392448,8563094,3512233,588751,253551
120705970,8451927,3493919,583457,253469
121019492,8395585,3467943,581197,251524
121333014,8389350,3440659,576309,249156
121646536,8411382,3411353,570765,246510
121960058,8354310,3394783,559597,244530
122273580,8310435,3386445,554463,242920
122587102,8352986,3369849,547859,240427
122900624,8361996,3368031,540510,239793
123214146,8378034,3357785,526103,237049
123527668,8325235,3341713,523035,236943
123841190,8309713,3338561,520357,236815
124154712,8330574,3352889,516069,237594
124468234,8403647,3355564,515195,237672
124781756,8395357,3371722,515883,239127
125095278,8374781,3371613,516912,239426
125408800,8318885,3331599,513036,236753
125722322,8377639,3313649,514779,236503
126035844,8396539,3286872,507160,233814
126349366,8404449,3261739,503008,234151
126662888,8351048,3216727,502321,230896
126976410,8336751,3165477,500870,227972
127289932,8287275,3110367,499303,224844
127603454,8183288,3069269,496003,223476
127916976,8161311,3037063,490414,221786
128230498,8145149,3009961,487730,219593
128544020,8144235,3000553,488050,220414
128857542,8092059,3007380,486122,220699
129171064,8083623,2982445,486545,218963
129484586,8098793,2977528,484791,218216
129798108,8221411,2985694,485480,219159
130111630,8358189,3010186,487583,221320
130425152,8395778,3032024,491216,224815
130738674,8426969,3035096,495702,226339
131052196,8446718,3031072,499554,227195
131365718,8422304,3027555,497071,227241
131679240,8449204,3041961,499135,228130
131992762,8499470,3077985,513467,231553
132306284,8492396,3118166,522649,237200
132619806,8476602,3141537,529189,240042
132933328,8376279,3169274,527989,242021
133246850,8268234,3180205,524429,242197
133560372,8256179,3177476,520457,240213
133873894,8323576,3206273,519427,240791
134187416,8264523,3223869,517198,241360
134500938,8284679,3264674,522138,244673
134814460,8366173,3286951,525547,245112
135127982,8328127,3269515,515567,243775
135441504,8392928,3259580,515055,242484
135755026,8288585,3260231,518359,242680
136068548,8258546,3256727,521156,241322
136382070,8232208,3261727,529977,243698
136695592,8307535,3285973,536312,246432
137009114,8242623,3280486,538092,246099
137322636,8257091,3272549,537322,244700
137636158,8361733,3286668,543486,247218
137949680,8318933,3285753,547765,249006
138263202,8296049,3300205,548206,249234
138576724,8275008,3313698,546659,249138
138890246,8301093,3322788,545704,250543
139203768,8394080,3356907,547632,255141
139517290,8345664,3367591,542217,255315
139830812,8263210,3380737,543366,257152
140144334,8227408,3396868,541423,259205
140457856,8267204,3420730,545426,262217
140771378,8146024,3419733,544024,262308
141084900,8136382,3441121,543580,264358
141398422,8191354,3438655,546168,266194
141711944,8129545,3449965,547516,268911
142025466,8094827,3457680,546333,269992
142338988,8011508,3436369,547058,268554
142652510,8042629,3430587,548786,268453
142966032,8085800,3424743,554054,267207
143279554,8105699,3426556,557315,267972
143593076,8001441,3401919,555988,266468
143906598,8016968,3383512,553854,265521
144220120,7979793,3362888,552092,264488
144533642,7941929,3346636,549355,262743
144847164,7914285,3314504,544621,260286
145160686,7886677,3294430,544534,259159
145474208,7881018,3277355,542328,258765
145787730,7861630,3267104,540964,257898
146101252,7813701,3236875,536851,257454
146414774,7822685,3235032,538578,258785
146728296,7821640,3249622,544417,262774
147041818,7794948,3254298,547296,264041
147355340,7808570,3260253,547659,263814
147668862,7794607,3268590,553886,267578
147982384,7772200,3279526,557221,270025
148295906,7809652,3290772,556211,270658
148609428,7796928,3298952,554202,270195
148922950,7824367,3317198,557628,272584
149236472,7830272,3318603,552864,271948
149549994,7793976,3323226,550861,271846
149863516,7776395,3314057,546987,270025
150177038,7753827,3324019,547472,270745
150490560,7735311,3329004,548862,272806
150804082,7748300,3361744,549423,273360
151117604,7796312,3390406,551791,275435
151431126,7764754,3405264,553792,277689
151744648,7749296,3408574,554160,279723
152058170,7752661,3426628,557075,283193
152371692,7759164,3471491,563285,288281
152685214,7735540,3469983,564344,290004
152998736,7767322,3491749,568212,293230
153312258,7749425,3496406,568686,295397
153625780,7752914,3514469,569862,297130
153939302,7758930,3533099,573131,300218
154252824,7744888,3532987,572334,299659
154566346,7753459,3537377,573897,301330
154879868,7777681,3582198,581104,305473
155193390,7757464,3597734,582476,305886
155506912,7774465,3637096,585764,308281
155820434,7797823,3664457,588667,309276
156133956,7748007,3686421,587963,309609
156447478,7779758,3703417,589879,309753
156761000,7769611,3713252,591877,309783
157074522,7771904,3702759,590726,308639
157388044,7707808,3712505,591348,310849
157701566,7708267,3732409,593255,312214
158015088,7681865,3720466,592724,311133
158328610,7671725,3715858,591190,310556
158642132,7654462,3690987,589655,308718
158955654,7632475,3708636,588874,309680
159269176,7665860,3729781,593124,311509
159582698,7689661,3752876,597938,313327
159896220,7691534,3761177,600902,315190
160209742,7693225,3780320,604185,317470
160523264,7703871,3798508,612001,321051
160836786,7703822,3809136,614840,323088
161150308,7751169,3821235,620051,327442
161463830,7772577,3834063,625940,332626
161777352,7760072,3838417,631273,335823
162090874,7789250,3824316,633218,334962
162404396,7762355,3807238,629982,333207
162717918,7783138,3804845,630048,333072
163031440,7816310,3807148,630437,333538
163344962,7832271,3812032,627791,332977
163658484,7856166,3819877,623157,328975
163972006,7824981,3820469,620599,326905
164285528,7788580,3833476,618927,322795
164599050,7764593,3834324,616579,318642
164912572,7729912,3823450,606841,313161
165226094,7721758,3845662,614092,315189
165539616,7702982,3851330,618118,314264
165853138,7647775,3867498,617837,311444
166166660,7577963,3847706,616341,310302
166480182,7494799,3837485,617095,309295
166793704,7446144,3818416,617902,309006
167107226,7499227,3811294,618372,308381
167420748,7505512,3804000,615069,308564
167734270,7467718,3805982,611685,307830
168047792,7440713,3817566,615925,309916
168361314,7405092,3820796,608346,309693
168674836,7501278,3828878,607429,310485
168988358,7494976,3807681,604881,311553
169301880,7509626,3831161,603990,311236
169615402,7487771,3827355,601770,311252
169928924,7492289,3842092,601749,313755
170242446,7501159,3870718,604908,315676
170555968,7532944,3871469,609364,317106
170869490,7585007,3880151,610756,318073
171183012,7613503,3872596,608449,318270
171496534,7604169,3852549,607547,318319
171810056,7544060,3850278,606141,320644
172123578,7654856,3868110,606843,322759
172437100,7704167,3856076,605462,322835
172750622,7768457,3859659,596499,319995
173064144,7817048,3851758,591925,319095
173377666,7816143,3833425,595392,321091
173691188,7740239,3806288,596422,323565
174004710,7719868,3788075,598887,325022
174318232,7742300,3795157,601170,326818
174631754,7760472,3805748,600901,327419
174945276,7745797,3808054,601737,328391
175258798,7652483,3796596,600039,328355
175572320,7615496,3820883,604683,329426
175885842,7561111,3835216,616551,334582
176199364,7525398,3843483,620294,334278
176512886,7497990,3848581,615330,330792
176826408,7524483,3904368,609901,328335
177139930,7507112,3928673,607447,326918
177453452,7479756,3949716,606030,325623
177766974,7445486,3955489,607509,324084
178080496,7468458,3965858,608150,321530
178394018,7478917,3973196,610083,319937
178707540,7442251,3963655,607058,319298
179021062,7426549,3959086,603732,316958
179334584,7374195,3953668,599027,315227
179648106,7349940,3949678,598962,315301
179961628,7415435,3928168,601201,313794
180275150,7443618,3906109,600471,311838
180588672,7410493,3881328,599267,311036
180902194,7395021,3872287,596212,310069
181215716,7349004,3854771,596045,310826
181529238,7280739,3847816,593531,310346
181842760,7307979,3839280,592506,309040
182156282,7354434,3820887,595112,307944
182469804,7385981,3815086,598319,307236
182783326,7371007,3807032,596570,306792
183096848,7281776,3798406,593240,306514
183410370,7270044,3805425,593942,308044
183723892,7314015,3811888,595268,308302
184037414,7526992,3808449,599780,308116
184350936,7649908,3799694,599222,306682
184664458,7780579,3790263,600047,307283
184977980,7759392,3783545,599504,308468
185291502,7710454,3782917,595289,308696
185605024,7733445,3771827,596144,310022
185918546,7768520,3757240,598204,309921
186232068,7830081,3743590,597910,308787
186545590,7807520,3727190,594830,306870
186859112,7768913,3699750,593260,305575
187172634,7562864,3679415,591089,304409
187486156,7456131,3681989,588579,302092
187799678,7396077,3693478,590471,301696
188113200,7423209,3687083,591553,299593
188426722,7424056,3688261,593272,298989
188740244,7436762,3702850,592667,298410
189053766,7415774,3711748,591653,298966
189367288,7366028,3722874,592891,301024
189680810,7384051,3737685,593538,302714
189994332,7455278,3767470,593105,302426
190307854,7488293,3796709,592673,301780
190621376,7485811,3818467,593378,305372
190934898,7443627,3792922,592326,306545
191248420,7429997,3810689,593718,309146
191561942,7462553,3830307,595790,309436
191875464,7492920,3845328,601758,309137
192188986,7507655,3859214,600262,307752
192502508,7564919,3862625,600606,306853
192816030,7611075,3863727,603078,306323
193129552,7606024,3858392,600090,302761
193443074,7613259,3862965,599681,306290
193756596,7614903,3849091,601190,304130
194070118,7666370,3870052,599595,301728
194383640,7654609,3877789,595895,300140
194697162,7599200,3853552,588292,298211
195010684,7503009,3828097,582965,299327
195324206,7490629,3814706,582089,299592
195637728,7439583,3799403,581858,298482
195951250,7423234,3789493,580174,297117
196264772,7357494,3776098,583006,300269
196578294,7320527,3746081,580584,297848
196891816,7301231,3733491,577778,297529
197205338,7260497,3720371,576085,296457
197518860,7328980,3699232,575274,295370
197832382,7394398,3698087,581667,295421
198145904,7448720,3699125,576637,292210
198459426,7451716,3699559,574402,290446
198772948,7455704,3704132,571534,289101
199086470,7409142,3706813,567415,288656
199399992,7393779,3712356,565524,289338
199713514,7411856,3713184,565816,289669
200027036,7479900,3700231,569337,292044
200340558,7510215,3698269,563064,291663
200654080,7433577,3691273,559537,292853
200967602,7388301,3687489,549984,292903
201281124,7360749,3688077,545961,293648
201594646,7348578,3695683,544051,296000
201908168,7369779,3706720,542907,296037
202221690,7419504,3719777,548476,299288
202535212,7474745,3741124,544307,298814
202848734,7460421,3761247,539851,298061
203162256,7419887,3791787,534067,296263
203475778,7409907,3813327,538376,299249
203789300,7446304,3840438,542804,302351
204102822,7535961,3862513,550713,305666
204416344,7593580,3876855,556614,307154
204729866,7605034,3892638,560934,308885
205043388,7617681,3900728,561552,310597
205356910,7617948,3910437,558027,308996
205670432,7599504,3898116,563048,310686
205983954,7679047,3915300,570465,314209
206297476,7742002,3923722,573936,315271
206610998,7765342,3931313,571227,313805
206924520,7788690,3943298,570965,311029
207238042,7750522,3952928,570507,310480
207551564,7741783,3959898,571265,311275
207865086,7802706,3973220,576199,313455
208178608,7890962,4010321,585370,322174
208492130,7925618,4027633,583839,321553
208805652,7970148,4054400,587078,322332
209119174,7944555,4050543,587240,321605
209432696,7906831,4061132,588060,322653
209746218,7907603,4076458,592193,323824
210059740,8019034,4082051,598003,325149
210373262,8030832,4090365,596279,324465
210686784,8021881,4103727,594711,324487
211000306,8024322,4098964,590077,320910
211313828,7948345,4078831,582919,313329
211627350,7940698,4077004,589066,314376
211940872,8002330,4085671,588564,313063
212254394,8075728,4117360,583888,312074
212567916,8117451,4130383,583334,311283
212881438,8185212,4144395,586434,312082
213194960,8182676,4165061,582679,311424
213508482,8276792,4165762,591455,313563
213822004,8446000,4170345,597044,314206
214135526,8495137,4176123,596941,313367
214449048,8459093,4166611,597494,313055
214762570,8410703,4160371,595785,313913
215076092,8312568,4146085,599012,315581
215389614,8230855,4124065,602583,315587
215703136,8221618,4114031,603768,316540
216016658,8191960,4113825,602199,314564
216330180,8035219,4093981,599394,314999
216643702,7895758,4096359,590408,312726
216957224,7722938,4097884,589036,313104
217270746,7632693,4103883,590528,315657
217584268,7678158,4101628,595316,317978
217897790,7687603,4083256,595801,316569
218211312,7693490,4078780,590566,314795
218524834,7677154,4072851,584181,312757
218838356,7633179,4081777,577331,310233
219151878,7596629,4070055,576000,312663
219465400,7648150,4071365,574716,309504
219778922,7668838,4074512,579794,313530
220092444,7640961,4049379,578507,311616
220405966,7629554,4031828,581205,312197
220719488,7608316,4048809,578972,311839
221033010,7641095,4074471,569648,308078
221346532,7649074,4086928,566966,307440
221660054,7681139,4093643,569739,307298
221973576,7681083,4090534,569513,305904
222287098,7657921,4093691,575978,309130
222600620,7664932,4076610,579974,312696
222914142,7695143,4065136,571831,305758
223227664,7728841,4098464,574124,305354
223541186,7740160,4118736,570294,304254
223854708,7793087,4127907,570114,304594
224168230,7726817,4136440,588914,320976
224481752,7665815,4144129,588021,322627
224795274,7630507,4152508,593725,330933
225108796,7634570,4156547,597518,336696
225422318,7616937,4143451,587149,332579
225735840,7598657,4173161,587311,334011
226049362,7571209,4209250,595240,340681
226362884,7581280,4225207,596018,346466
226676406,7598341,4217638,606776,351044
226989928,7575182,4198930,607818,349512
227303450,7615581,4178231,594123,333682
227616972,7683602,4171347,599274,331531
227930494,7742127,4177655,604359,327236
228244016,7755870,4186044,611791,325732
228557538,7846474,4213141,624510,326792
228871060,7937341,4207494,634462,326870
229184582,8011774,4189742,642508,327530
229498104,8016216,4193877,645809,326495
229811626,8033222,4235483,637687,324031
230125148,8011405,4267387,643654,330046
230438670,8021364,4302035,656638,339261
230752192,8033798,4334635,666185,345617
231065714,8037491,4352118,673525,351273
231379236,8040143,4372364,678497,356323
231692758,8021853,4394230,674922,357370
232006280,7940775,4417195,668967,358201
232319802,7883818,4432571,667189,359464
232633324,7883084,4426936,668312,359532
232946846,7893122,4409872,674894,359728
233260368,7899077,4412265,671711,355896
233573890,7948715,4437586,666764,352237
233887412,8004793,4450649,661037,349387
234200934,7963825,4437710,653592,344900
234514456,7995856,4423340,650175,341917
234827978,8001904,4401419,654052,343056
235141500,8054022,4392716,655414,342797
235455022,8052130,4392044,653272,342992
235768544,8044805,4405856,653825,346741
236082066,8041027,4396620,653446,347399
236395588,8058412,4381025,659185,348765
236709110,8025250,4351064,661555,350853
237022632,8014648,4321430,667204,352137
237336154,8041857,4338715,672081,354877
237649676,8105445,4398287,677167,358743
237963198,8115605,4399402,684017,361941
238276720,8171900,4413554,689348,366116
238590242,8225017,4416535,696623,369072
238903764,8235893,4403860,704327,369281
239217286,8241398,4420644,710206,372233
239530808,8273103,4434310,722195,381324
239844330,8283688,4437950,733371,385721
240157852,8281075,4461347,734867,389280
240471374,8311281,4468473,734835,392862
240784896,8242430,4429842,732074,391535
241098418,8238469,4428567,728382,389789
241411940,8170520,4417041,729277,387003
241725462,8161066,4415800,728968,383575
242038984,8182748,4428344,725946,382657
242352506,8190714,4425877,727273,383352
242666028,8173084,4426552,717965,378126
242979550,8166357,4457416,714436,379022
243293072,8149617,4498021,712259,382413
243606594,8115592,4507669,711429,384110
243920116,8139857,4504886,717798,388128
244233638,8117489,4522184,726903,394204
244547160,8110475,4546053,729264,398638
244860682,8133321,4565205,728983,402319
245174204,8114192,4586962,725430,403705
245487726,8158774,4617246,717831,401673
245801248,8164795,4646952,713883,400273
246114770,8188610,4623219,710291,397901
246428292,8204605,4596068,707946,392136
246741814,8237701,4587274,702080,386535
247055336,8206177,4597518,687723,379726
247368858,8181284,4592063,679314,376287
247682380,8143072,4511874,666974,367832
247995902,8098002,4485858,663634,367148
248309424,8159770,4468431,663419,366463
248622946,8123862,4468938,658134,364614
248936468,8140812,4457522,655562,364085
249249990,8129929,4482488,649085,362186
249563512,8141025,4496219,646368,361167
249877034,8143012,4464357,651460,361641
250190556,8179554,4473295,661175,365806
250504078,8220806,4495831,661610,366420
250817600,8244943,4579580,669671,373374
251131122,8239491,4607754,671881,373149
251444644,8222207,4618253,675365,374292
251758166,8240007,4604998,685625,378185
252071688,8219644,4592119,689428,379199
252385210,8218872,4588729,694788,381979
252698732,8179752,4572720,701740,386304
253012254,8157505,4598098,703006,386890
253325776,8155238,4575569,700586,385218
253639298,8146800,4564227,700054,383851
253952820,8173838,4563311,700001,382845
254266342,8175712,4558495,697540,382570
254579864,8120879,4538130,697510,382658
254893386,8125890,4534731,694139,380309
255206908,8138818,4553246,694313,379158
255520430,8141211,4556717,695800,377991
255833952,8136617,4558643,694368,376996
256147474,8108302,4566108,692915,380193
256460996,8103658,4583525,690951,380752
256774518,8078079,4570582,688718,381388
257088040,8114285,4578762,684603,381326
257401562,8113178,4579546,680214,378650
257715084,8115031,4589226,672536,375889
258028606,8086716,4590560,671422,375649
258342128,8094469,4595470,664826,374136
258655650,8066620,4567442,658626,370621
258969172,8064524,4551071,653212,368876
259282694,8076757,4560038,649509,365224
259596216,8044806,4550214,646610,363478
259909738,8082626,4551711,644633,362233
260223260,8029201,4545554,643995,360035
260536782,8016574,4518143,641920,358321
260850304,8012485,4504561,640408,357344
261163826,7983103,4495868,633632,354780
261477348,7929107,4472679,633166,354732
261790870,7972720,4497682,624355,352464
262104392,7956635,4478815,625613,352631
262417914,7953635,4456908,622199,351143
262731436,7960225,4450344,618500,349405
263044958,7929680,4451598,610961,345769
263358480,7908520,4428717,604092,343653
263672002,7906192,4428055,598484,342304
263985524,7914655,4413188,597576,339848
264299046,7897561,4388366,594783,339422
264612568,7889326,4366334,589649,337348
264926090,7859573,4347395,597275,341535
265239612,7854653,4369538,600839,345501
265553134,7867715,4375051,603844,348217
265866656,7852235,4371254,609961,351034
266180178,7888570,4401301,606278,348926
266493700,7907867,4409504,606918,348373
266807222,7948768,4436756,614860,353234
267120744,7955490,4472589,616179,356049
267434266,8016940,4535153,619682,356933
267747788,8035959,4572500,623885,359171
268061310,8038816,4602849,622984,360065
268374832,8117265,4642505,615938,355014
268688354,8092461,4645443,613905,352281
269001876,8142748,4679246,612476,351485
269315398,8159942,4681525,622325,357377
269628920,8165859,4691507,628238,360939
269942442,8161566,4710910,627923,358839
270255964,8198188,4730438,633677,359737
270569486,8234053,4732968,630452,359739
270883008,8290927,4764969,640341,364518
271196530,8372197,4770920,645090,362983
271510052,8370374,4761650,650790,363610
271823574,8417662,4772208,653164,362151
272137096,8428707,4739379,654999,360854
272450618,8440760,4740909,662403,361952
272764140,8502933,4754073,666016,362351
273077662,8544671,4749891,670306,362012
273391184,8516332,4707623,661664,357807
273704706,8457728,4665223,664890,356576
274018228,8437344,4638313,652598,349645
274331750,8415382,4613067,647518,349010
274645272,8367284,4582755,639404,346155
274958794,8371824,4590990,634453,346571
275272316,8369816,4621533,629045,346757
275585838,8323458,4637563,615650,342441
275899360,8271707,4664073,608248,341696
276212882,8251520,4700742,605756,346442
276526404,8277132,4740763,612181,351712
276839926,8280571,4746380,608545,351000
277153448,8283461,4728540,608805,351645
277466970,8215065,4722213,601797,348018
277780492,8223345,4738930,605412,350832
278094014,8242789,4753244,604511,349831
278407536,8195570,4740182,602332,347206
278721058,8223208,4738767,601406,346483
279034580,8240733,4749670,591317,339972
279348102,8252767,4784441,574291,329068
279661624,8280061,4846358,561294,323747
279975146,8292618,4891699,561648,326237
280288668,8250536,4922060,562998,328654
280602190,8293791,4967268,566627,332411
280915712,8338959,5009152,564189,330021
281229234,8363597,5040780,559414,328873
281542756,8406828,5080453,554553,328447
281856278,8389004,5100265,541134,322056
282169800,8338792,5099143,536037,320425
282483322,8335455,5066002,539333,322300
282796844,8332684,5029533,539529,320902
283110366,8323673,5022485,541023,321121
283423888,8387328,5056390,533277,315578
283737410,8389876,5079478,527157,311175
284050932,8384390,5094803,512546,306030
284364454,8351620,5096964,508882,307665
284677976,8401638,5125018,501419,306220
284991498,8458725,5133107,509561,314156
285305020,8531197,5117531,520703,318994
285618542,8566419,5098340,531945,321947
285932064,8626092,5067212,544217,325895
286245586,8708722,5070044,546131,323111
286559108,8748867,5077724,546163,321598
286872630,8797615,5066710,546437,320522
287186152,8842041,5037931,551918,319366
287499674,8866534,5020240,543587,310162
287813196,8839906,4972187,550316,308719
288126718,8865242,4938281,561220,306588
288440240,8903177,4966254,555794,301820
288753762,8897425,4996538,536580,293523
289067284,8866532,5033947,512675,282832
289380806,8888960,5068626,497801,278224
289694328,8957416,5084776,498372,280363
290007850,8963795,5105894,498705,281235
290321372,8958175,5132456,495020,280096
290634894,9059282,5157975,505587,284402
290948416,9133655,5213347,501395,281590
291261938,9170780,5248659,488895,277892
291575460,9158824,5244966,489705,279742
291888982,9197175,5247101,498535,283865
292202504,9194653,5243581,509833,289257
292516026,9176186,5227166,518707,292479
292829548,9132193,5201780,522284,292032
293143070,9127280,5164828,526296,294338
293456592,9123512,5132914,535896,300878
293770114,9073648,5102408,537273,300827
294083636,9004060,5040749,554433,307518
294397158,8960583,5004500,571776,313725
294710680,8926064,4939525,580063,317442
295024202,8824967,4851037,588954,320887
295337724,8797380,4816578,599785,325119
295651246,8750219,4786305,612188,330391
295964768,8796069,4831172,626178,335626
296278290,8748613,4802439,633955,338511
296591812,8715061,4774023,643658,341999
296905334,8649624,4755481,654904,349109
297218856,8634085,4747690,655142,353993
297532378,8592873,4703738,653088,353416
297845900,8583204,4700216,666492,360276
298159422,8679829,4732588,672024,363631
298472944,8662543,4725709,674615,365232
298786466,8689913,4725678,675403,364259
299099988,8614100,4650575,675057,362664
299413510,8616171,4661128,681464,361807
299727032,8619659,4673254,681842,359963
300040554,8602782,4666603,682821,357234
300354076,8615641,4670620,686975,352353
300667598,8605453,4708241,689200,353283
300981120,8675161,4734258,682855,346830
301294642,8625149,4726806,684489,344377
301608164,8676213,4725200,689862,342091
301921686,8607015,4671264,691826,343451
302235208,8560936,4590136,691297,342705
302548730,8626657,4530115,688511,341832
302862252,8591228,4463388,694132,342465
303175774,8545125,4407899,695265,344712
303489296,8475051,4316094,689439,345907
303802818,8451684,4221330,689188,344511
304116340,8312645,4139671,690694,344926
304429862,8252555,4077926,686939,346736
304743384,8118736,4008421,677217,348596
305056906,8144278,3965546,671501,347325
305370428,8074885,3956693,666404,349632
305683950,7958008,3943224,664474,352874
305997472,7889515,3933800,661923,357813
306310994,7934420,3921491,665764,361229
306624516,7909770,3938592,671978,365075
306938038,7882052,3957070,673141,370118
307251560,7880346,3967998,673911,375729
307565082,7914907,3959432,678230,379387
307878604,7942353,3955172,684991,382035
308192126,7894816,3962490,687274,383950
308505648,7913848,3968609,689884,385338
308819170,7967346,3975371,693330,388031
309132692,8009415,3958701,694915,385773
309446214,7946890,3955052,696878,385201
309759736,7953585,3949899,698752,386751
310073258,7948586,3941807,703331,388531
310386780,7980800,3954297,702117,387479
310700302,7942865,3980439,701617,387065
311013824,7943948,4001062,701152,389338
311327346,8012087,4011608,705058,391965
311640868,8015939,4017707,709054,395840
311954390,7985246,4003022,710881,395421
312267912,7953429,4015021,712538,398986
312581434,7996846,4020258,713055,402764
312894956,8050294,4031461,714195,404929
313208478,8078909,4000914,709590,402179
313522000,8066773,3988263,713271,404134


==> img/tx-analysis/bitlitedoge/bitlitedoge.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-tx-novelties-sma
# Time: Wed Aug 01 16:37:00 IST 2018
tx,potential-addrs,actual-addrs,non-triv-merge?,star-merge?
373739,528341,341535,25972,18958
747478,1375922,832227,95010,61827
1121217,2393448,1441141,161497,98792
1494956,3453041,2031977,232041,131720
1868695,4286954,2507694,296787,162798
2242434,14095878,2912999,362738,199869
2616173,16204155,3269016,437805,233852
2989912,19189642,3634148,519943,269661
3363651,20074754,3996291,609495,302242
3737390,20899781,4259205,756683,336177
4111129,21190851,4163666,869125,350580
4484868,21163056,3895949,931609,338349
4858607,20995107,3519596,994190,330278
5232346,20778085,3224356,1016815,320744
5606085,20780262,3015060,1054839,311080
5979824,11794382,2873117,1083981,294116
6353563,10501593,2796580,1095024,279278
6727302,8336007,2708519,1101874,263538
7101041,8261909,2618610,1101243,251238
7474780,8248710,2604328,1050689,238854
7848519,8294798,2615440,1009512,227903
8222258,8389222,2683954,966778,217484
8595997,8468658,2740823,942738,212214
8969736,8574796,2705238,952904,212153
9343475,8671764,2692913,951802,211526
9717214,8791912,2690633,965878,214355
10090953,8874585,2644421,997562,218074
10464692,8954965,2601344,1027274,220711
10838431,9028812,2552543,1047501,224285
11212170,9087993,2513184,1062738,225029
11585909,9115251,2491716,1062053,223409
11959648,9063190,2430180,1080790,229854
12333387,8988264,2363886,1081772,229900
12707126,8923975,2321395,1090367,233969
13080865,8857555,2278628,1098914,238019
13454604,8770181,2225321,1101711,239292
13828343,8749716,2182131,1103815,241289
14202082,8716130,2135902,1102639,242794
14575821,8708376,2099409,1110275,243778
14949560,8706972,2089462,1119830,249502
15323299,8711754,2053750,1144062,252886
15697038,8813878,2081177,1146514,254127
16070777,8924489,2120329,1150042,262141
16444516,9036134,2187475,1154803,269722
16818255,9200195,2296761,1158726,282204
17191994,9348961,2447436,1152580,299137
17565733,9569281,2574132,1141881,307326
17939472,9822103,2691333,1131471,316187
18313211,10137599,2852884,1123989,323506
18686950,10450335,2923014,1118593,327360
19060689,10691117,2976126,1125528,337657
19434428,10830593,2970615,1140364,344906
19808167,10959614,2979646,1151851,348263
20181906,11020335,2953087,1155294,346376
20555645,11007751,2879503,1161148,343619
20929384,10993750,2780265,1175788,340439
21303123,10828063,2742437,1189197,349568
21676862,10654292,2714289,1201656,355912
22050601,10454072,2691140,1207683,368610
22424340,10286826,2755754,1216343,392188
22798079,10096797,2829121,1209403,410129
23171818,9932023,2917460,1208574,430408
23545557,9749355,2980206,1220315,448125
23919296,9602080,3052584,1220362,459612
24293035,9449215,3071308,1233929,467861
24666774,9328843,3104513,1233037,474473
25040513,9301916,3151191,1232499,480812
25414252,9234565,3139321,1242152,484407
25787991,9152780,3092508,1250420,483441
26161730,9030936,3015450,1248381,468266
26535469,9002100,2956396,1243923,453971
26909208,8992171,2924853,1236623,446732
27282947,9033443,2899413,1218046,440657
27656686,9071901,2886045,1207888,438104
28030425,9167227,2955338,1195661,446783
28404164,9252411,2999129,1197260,455967
28777903,9349120,3081819,1195980,469306
29151642,9447351,3239438,1187428,492191
29525381,9528211,3371308,1184747,512376
29899120,9582700,3579321,1192016,553937
30272859,9616169,3759602,1203180,592632
30646598,9609510,3920783,1201294,616733
31020337,9631456,4099696,1211460,648228
31394076,9704644,4264921,1226391,687779
31767815,9715106,4397845,1205625,698031
32141554,9687418,4508684,1167156,693892
32515293,9577270,4555378,1131102,679724
32889032,9475676,4586072,1087867,658909
33262771,9318184,4601574,1029878,628157
33636510,9316504,4554662,958322,576721
34010249,9247856,4536271,882867,526757
34383988,9198496,4509873,835920,493894
34757727,10158416,4623700,772109,448178
35131466,10015989,4546502,704358,394891
35505205,9947478,4493647,662466,363354
35878944,9888453,4449256,635903,342521
36252683,9868440,4399912,610286,326831
36626422,9906523,4358378,598066,317522
37000161,9973444,4339375,595518,316840
37373900,9917568,4319240,599079,319443
37747639,9968272,4291936,603897,322164
38121378,9981073,4242042,593750,312814
38495117,8921931,4021512,589860,308672
38868856,8909474,3999758,588916,306574
39242595,8886821,3991706,589217,306151
39616334,8876916,3990080,586960,304104
39990073,8878312,3975411,586077,301578
40363812,8853889,3957651,573994,292832
40737551,8866606,3955723,573397,293962
41111290,8886029,3961556,566094,290534
41485029,8878594,3971096,562803,290073
41858768,8930169,3991839,561109,289268
42232507,8996384,4015617,567556,293829
42606246,9057481,4041321,576586,302365
42979985,9096146,4012631,578789,302447
43353724,9141649,3998737,591211,310154
43727463,9222639,4002411,605250,316875
44101202,9327171,4002481,628504,328220
44474941,9507929,4008640,660410,341226
44848680,9729940,4075073,713395,371376
45222419,9974643,4150006,766286,400477
45596158,10181347,4196038,814863,429165
45969897,10543923,4286113,869815,459261
46343636,10876907,4385145,923304,489189
46717375,11280371,4480733,978255,519678
47091114,11610504,4546317,1030933,548164
47464853,11917832,4560155,1072603,571239
47838592,12174235,4578990,1115921,593593
48212331,12398078,4600236,1142017,604990
48586070,12610007,4608045,1154605,606168
48959809,12799043,4599724,1165771,606404
49333548,13048822,4615151,1174574,605927
49707287,13025670,4596100,1178514,605461
50081026,13100451,4572936,1180199,599573
50454765,13057563,4548793,1188223,600042
50828504,13173563,4527212,1186870,594242
51202243,13195746,4542488,1189471,590239
51575982,13264542,4592090,1183550,584572
51949721,13251301,4560274,1178551,580014
52323460,13122196,4521332,1175188,578006
52697199,13031124,4432856,1177609,576194
53070938,12910308,4397026,1185342,581712
53444677,12828970,4348106,1189069,581639
53818416,12726414,4309090,1190310,583413
54192155,12625070,4321512,1193671,585407
54565894,12473532,4366269,1209551,591871
54939633,12449115,4420789,1218508,599506
55313372,12347154,4443779,1228384,611933
55687111,12313090,4514964,1240735,621706
56060850,12384822,4541159,1254325,629372
56434589,12290540,4629574,1259303,637624
56808328,12273486,4658578,1262626,637656
57182067,12318497,4683293,1264951,642564
57555806,12292938,4753078,1277903,660275
57929545,12370695,4761428,1274406,660353
58303284,12369230,4758500,1270164,666170
58677023,12262513,4748617,1270712,670973
59050762,12277954,4740085,1272978,669198
59424501,12232813,4729091,1270326,669048
59798240,12052379,4723993,1262418,666551
60171979,12069070,4693121,1259514,662513
60545718,11940769,4676994,1254221,661339
60919457,11869315,4665226,1251452,660190
61293196,11801207,4618075,1234491,646743
61666935,11780378,4598502,1221547,642453
62040674,11826719,4552793,1204075,631708
62414413,11846492,4505179,1185482,618456
62788152,11891388,4462417,1164077,605886
63161891,11808714,4449035,1150926,601628
63535630,11941424,4418819,1130435,589757
63909369,11875906,4416195,1117608,587669
64283108,11984094,4358838,1101938,578423
64656847,12059767,4366787,1085841,570190
65030586,12246213,4312268,1068497,555496
65404325,12299640,4331496,1063242,552985
65778064,12275120,4270629,1052469,541952
66151803,12128192,4309386,1045887,540431
66525542,12008082,4291559,1037281,537867
66899281,11905699,4304260,1030358,533736
67273020,11832642,4313531,1030575,534208
67646759,11760774,4337431,1022346,528900
68020498,11747393,4443279,1020299,531402
68394237,11581605,4440340,1011066,526110
68767976,11451211,4473837,1010841,527636
69141715,11238647,4454577,1005598,525260
69515454,11087304,4516652,1005365,529306
69889193,11273825,4510696,1004985,526227
70262932,11233060,4553150,1011052,528114
70636671,11428089,4535706,1012881,523827
71010410,11406008,4561812,1017451,528396
71384149,11622836,4528044,1019781,525128
71757888,11546010,4486763,1024805,525837
72131627,11747991,4481694,1028801,524051
72505366,11653659,4497395,1027811,524772
72879105,11878556,4487450,1033144,522438
73252844,11929094,4541480,1043199,529195
73626583,12010764,4566508,1051884,533911
74000322,12064340,4615163,1063320,539917
74374061,12104047,4620525,1074715,547383
74747800,12082267,4624993,1080578,545553
75121539,12120134,4637007,1089973,548632
75495278,12050121,4615593,1098364,551826
75869017,12043495,4613442,1108259,556657
76242756,12044659,4606683,1123426,562517
76616495,11941065,4577769,1119830,561916
76990234,12028373,4565032,1119990,558837
77363973,11851861,4568320,1115192,556564
77737712,11961395,4556280,1105371,549619
78111451,11926797,4587490,1095674,546129
78485190,13357941,4581121,1091594,546517
78858929,14052856,4585004,1095984,553568
79232668,16078391,4591001,1095205,554689
79606407,16540767,4633546,1098813,561095
79980146,16591927,4662271,1108326,568278
80353885,16633030,4648637,1113404,568191
80727624,16542407,4602647,1112958,566090
81101363,16887027,4570456,1123353,567074
81475102,17011870,4519589,1136717,569729
81848841,16889629,4456053,1145764,571764
82222580,15631361,4418267,1145139,567425
82596319,14645834,4384891,1122641,555746
82970058,12702223,4352656,1104162,543343
83343797,12133033,4295741,1085889,529393
83717536,12012660,4241702,1059833,513351
84091275,11913678,4267438,1055963,511637
84465014,11943674,4240742,1069711,510643
84838753,11517612,4234076,1072886,518923
85212492,11289708,4209531,1070866,517416
85586231,11346690,4203027,1077618,516910
85959970,11148886,4184532,1090751,523353
86333709,11445473,4174411,1120059,531076
86707448,11351118,4182855,1140586,539804
87081187,11314084,4166862,1151198,543470
87454926,11402110,4155778,1155096,542056
87828665,11261760,4161435,1150934,542156
88202404,11218790,4178215,1128103,537418
88576143,11319404,4132287,1119373,525485
88949882,11139601,4142211,1110792,526359
89323621,11067681,4148969,1091832,520506
89697360,11088095,4162630,1084674,517448
90071099,10792770,4166208,1078514,520742
90444838,10970781,4138822,1081998,526206
90818577,10889448,4138608,1093362,538988
91192316,10937064,4150838,1115812,559076
91566055,11099044,4141237,1137916,575663
91939794,11058500,4157497,1161047,599937
92313533,11201945,4180739,1174187,612076
92687272,11303042,4206723,1195974,631891
93061011,11397101,4227109,1216804,648918
93434750,11476385,4252618,1233503,661655
93808489,11557352,4286304,1242876,670756
94182228,11606693,4338203,1241833,670874
94555967,11684424,4392916,1244018,675308
94929706,11959228,4490619,1249112,673989
95303445,11938523,4527986,1261119,681033
95677184,12031775,4540288,1272998,680968
96050923,11927961,4590337,1291721,702460
96424662,11933487,4589657,1299457,711633
96798401,11976534,4558749,1294996,709409
97172140,11861310,4578171,1293058,716448
97545879,11945272,4590619,1306523,731892
97919618,11869463,4608578,1316789,737616
98293357,12112784,4616080,1321972,738093
98667096,11974724,4506543,1313429,733283
99040835,12144218,4503683,1300533,728961
99414574,12245335,4510943,1285223,724758
99788313,12398296,4468783,1260619,703857
100162052,12532268,4439500,1242914,690268
100535791,12481126,4487207,1253627,700833
100909530,13117992,4445431,1220970,684595
101283269,14109877,4360782,1151384,643575
101657008,14378128,4257727,1105189,625573
102030747,15319191,4101856,1040783,592196
102404486,15544964,4057620,1020949,587987
102778225,15326337,4038429,1023755,585562
103151964,15203642,3947699,1022580,571370
103525703,14852905,3985268,1013345,570091
103899442,14703066,4002757,1019275,569444
104273181,15121334,3994209,1006406,557380
104646920,16871950,4022920,1017929,560390
105020659,18219497,4039005,1040390,567259
105394398,19070410,4106680,1062266,574799
105768137,19952135,4232788,1107086,599895
106141876,19655970,4284895,1125031,605045
106515615,19624002,4294297,1122336,605988
106889354,19650454,4393450,1119624,621063
107263093,19785017,4383141,1135029,629080
107636832,19748729,4415782,1136135,633910
108010571,19358007,4443760,1137261,636533
108384310,16939184,4456882,1148144,644350
108758049,14620686,4529586,1177192,665126
109131788,13945264,4537025,1190314,673026
109505527,12929380,4542549,1196440,679518
109879266,12878762,4560429,1198697,682448
110253005,12883703,4611652,1199341,686526
110626744,12635978,4542532,1183812,674346
111000483,12521720,4437170,1160213,658121
111374222,12322455,4336417,1144410,643913
111747961,11744801,4122454,1104040,616694
112121700,11900498,4119437,1106399,617274
112495439,11799470,4166681,1105638,613979
112869178,11172231,4180700,1111639,622318
113242917,10141397,4146491,1112972,619385
113616656,9996924,4131553,1107430,619784
113990395,9910439,4046514,1101933,618329
114364134,10146283,4035497,1111140,626970
114737873,10148588,4108150,1131797,645150
115111612,10450635,4124530,1135650,653184
115485351,10776713,4245075,1177816,684026
115859090,10566503,4215775,1173756,679256
116232829,10658535,4143515,1169004,678107
116606568,10695665,4138077,1161372,672981
116980307,10566611,4155520,1156782,671325
117354046,10641639,4153582,1158027,672446
117727785,10757733,4176138,1155493,667224
118101524,10583509,4192817,1154109,669031
118475263,10624639,4165132,1145354,665993
118849002,10547087,4183501,1148430,662820
119222741,10573765,4250488,1139701,656694
119596480,10679218,4256010,1136876,656901
119970219,10601391,4283364,1137252,659303
120343958,10592117,4269121,1135209,655652
120717697,10587773,4262534,1132556,654336
121091436,10558443,4250722,1124185,649434
121465175,10595634,4242699,1123263,648421
121838914,10662500,4278075,1123686,645836
122212653,10692193,4307840,1126113,645189
122586392,10707736,4318297,1118642,641129
122960131,10744638,4302937,1114192,638815
123333870,10633357,4259575,1104138,631462
123707609,10594411,4194863,1088905,621249
124081348,10606416,4190101,1084143,617532
124455087,10573221,4186647,1080070,616936
124828826,10518423,4178939,1072196,612878
125202565,10451937,4143548,1066695,603758
125576304,10427543,4138563,1062650,598441
125950043,10347460,4144724,1050958,583979
126323782,10239034,4186665,1044064,582719
126697521,10358166,4189586,1043870,576837
127071260,10323716,4191658,1038659,568402
127444999,10266788,4219234,1039377,565406
127818738,10167488,4195254,1027516,554046
128192477,10251112,4205077,1030757,552488
128566216,10297409,4190748,1035810,541196
128939955,10214760,4207334,1031560,536757
129313694,10143559,4190534,1028747,530058
129687433,10192257,4135658,1028485,525450
130061172,10373886,4064845,1033748,520386
130434911,10237645,4033750,1033298,523122
130808650,10270012,4044543,1041544,531957
131182389,10487877,4049148,1054569,539935
131556128,10528235,4061656,1068479,553501
131929867,10460631,4057460,1067331,553706
132303606,10509457,4099462,1080102,574082
132677345,10662755,4127085,1088995,583691
133051084,10776552,4155974,1096994,594283
133424823,10752031,4208671,1108195,611258
133798562,10606572,4263917,1120134,630321
134172301,10785748,4296897,1116617,631626
134546040,10791334,4308615,1118730,636433
134919779,10613604,4320097,1122152,643554
135293518,10628817,4346000,1130234,652116
135667257,10733887,4344728,1126038,648977
136040996,10708582,4352252,1134737,660475
136414735,10527385,4344192,1136551,668403
136788474,10517934,4384552,1157564,691789
137162213,10555137,4409350,1170149,707805
137535952,10681587,4408952,1172629,707192
137909691,10540128,4443510,1203565,736979
138283430,10592984,4467456,1211034,740720
138657169,10587337,4461488,1198026,728211
139030908,10772838,4469215,1169893,702510
139404647,10750004,4473571,1167182,699513
139778386,10605653,4447788,1136912,673886
140152125,10669489,4483078,1130365,667106
140525864,10721396,4473539,1111876,644772
140899603,10781163,4442381,1093440,618554
141273342,10628596,4433621,1074109,602780
141647081,10619769,4427552,1051002,574517
142020820,10586416,4409083,1037540,560731
142394559,10680454,4397228,1031048,555752
142768298,10463148,4359252,1041249,561766
143142037,10412354,4360386,1045985,564759
143515776,10461864,4362605,1057106,569441
143889515,10534204,4350863,1055631,565235
144263254,10428443,4269007,1042457,550672
144636993,10313811,4229332,1040594,550705
145010732,10312380,4183481,1032514,539303
145384471,10362422,4128369,1003297,513136
145758210,10391927,4085993,968675,486059
146131949,10324142,4070021,942963,461159
146505688,10374385,4080000,923951,440150
146879427,10359456,4075735,891320,412558
147253166,10458993,4069628,858686,384774
147626905,10412187,4033872,823674,357636
148000644,10411373,4059620,791301,336061
148374383,10423753,4088212,755058,309154
148748122,10590050,4112150,730999,292935
149121861,10534380,4113221,718667,287737
149495600,10521655,4143271,720700,291430
149869339,10510943,4145626,716405,293020
150243078,10563838,4110772,704583,290012
150616817,10563920,4090476,699224,290482
150990556,10399009,4073820,690351,289717
151364295,10406742,4055064,695231,287944
151738034,10541468,4045289,700953,288839
152111773,10524915,4031375,696814,289861
152485512,10381270,3995653,692699,288605
152859251,10354635,3971720,687466,286141
153232990,10395269,3941807,681268,283428
153606729,10365272,3891118,671865,279502
153980468,10275124,3896837,660944,278327
154354207,10280470,3868342,652454,275060
154727946,10380647,3860165,651310,273638
155101685,10454397,3842628,638430,271597
155475424,10340119,3821787,626707,271179
155849163,10351356,3824010,624656,271025
156222902,10375894,3826449,620146,270306
156596641,10518171,3825272,622726,271051
156970380,10395551,3823464,619977,271290
157344119,10343637,3832135,620739,272381
157717858,10321594,3768110,618226,268528
158091597,10390308,3767537,619489,268952
158465336,10436140,3717823,612281,265328
158839075,10284975,3680395,612796,265581
159212814,10239009,3627181,611402,261857
159586553,10247198,3567937,610950,258239
159960292,10197487,3527455,608725,258003
160334031,10067690,3484176,601046,254825
160707770,10062611,3441565,595492,252564
161081509,10040126,3419499,593176,251562
161455248,10064661,3435731,593743,253217
161828987,10081240,3396010,590591,249761
162202726,10036317,3400525,593348,251559
162576465,10194103,3414709,592972,252578
162950204,10196811,3445940,596953,257221
163323943,10255171,3453564,599073,258703
163697682,10333018,3462429,602503,259228
164071421,10228651,3457286,598266,259002
164445160,10293597,3484936,605258,261431
164818899,10338422,3520755,620123,265116
165192638,10407673,3548735,629512,268776
165566377,10323697,3591706,635079,273645
165940116,10235951,3604374,635282,274381
166313855,10047941,3618853,632019,275430
166687594,10125988,3626158,630712,274088
167061333,10069886,3663066,629938,275934
167435072,9959229,3694732,628167,277745
167808811,10072309,3741733,637507,280775
168182550,10058286,3759098,638050,282997
168556289,10119845,3741461,635432,281297
168930028,9947626,3753201,632803,281389
169303767,9933970,3758126,640241,281507
169677506,9939115,3778548,646967,284524
170051245,10038035,3794901,652983,286291
170424984,10005634,3796733,653417,285497
170798723,10035860,3812008,656782,287801
171172462,10075834,3812336,664451,288530
171546201,9983799,3822243,665096,290054
171919940,10072452,3822620,669716,288850
172293679,10009551,3855861,664545,292042
172667418,10048100,3876283,664616,294933
173041157,9988297,3893170,661544,298176
173414896,10018834,3919563,661249,299847
173788635,10022697,3923008,659486,300115
174162374,9968208,3951815,663460,304337
174536113,9906170,3957368,663809,304753
174909852,9941616,3967621,661997,306404
175283591,10017846,3966181,664651,308086
175657330,9912198,3982328,663297,311249
176031069,9837069,3974458,662963,310881
176404808,9866604,3965945,667719,310010
176778547,9958936,3954296,674667,309031
177152286,9919962,3924153,668600,306581
177526025,9830950,3894017,666540,305211
177899764,9813389,3871945,662159,304134
178273503,9824318,3841214,660682,302120
178647242,9801258,3816586,656958,300284
179020981,9686118,3798133,655939,299787
179394720,9654468,3776626,654363,298875
179768459,9671535,3754610,651336,297370
180142198,9722791,3731824,653957,297787
180515937,9603643,3742694,649269,300961
180889676,9600403,3757045,658598,304508
181263415,9580828,3789414,662841,306792
181637154,9637717,3793312,669011,308941
182010893,9611260,3800465,670046,311291
182384632,9541123,3819481,669593,312532
182758371,9588881,3835420,668312,312740
183132110,9564493,3832362,667525,312541
183505849,9636803,3846017,673033,315911
183879588,9531383,3857102,666757,316488
184253327,9508379,3855390,664880,315266
184627066,9467224,3863285,661840,315488
185000805,9523065,3890620,668685,319704
185374544,9537273,3920150,667702,321386
185748283,9474600,3933192,666667,322004
186122022,9467170,3939546,668672,325124
186495761,9492532,3955887,672199,328500
186869500,9566633,3981495,679580,333554
187243239,9444283,3995242,678559,334775
187616978,9417385,4025716,683780,339486
187990717,9412351,4029841,684198,341399
188364456,9494952,4075190,692216,345668
188738195,9514368,4080391,689590,345150
189111934,9412532,4082080,688986,346367
189485673,9420362,4123279,695703,350656
189859412,9425971,4174095,704417,355347
190233151,9470238,4219491,711082,358781
190606890,9383650,4243812,710672,358589
190980629,9377553,4269612,712695,360406
191354368,9392123,4293025,715251,360000
191728107,9508232,4324151,720766,361716
192101846,9438263,4306437,714665,360712
192475585,9343959,4313948,716135,363328
192849324,9321977,4330805,718372,364502
193223063,9332840,4321609,718700,363879
193596802,9382283,4331705,718527,363702
193970541,9269052,4323037,718786,363642
194344280,9317455,4359724,720842,366344
194718019,9341994,4381212,728470,367775
195091758,9433242,4397664,732718,371192
195465497,9333391,4413351,736051,375202
195839236,9353371,4439082,743472,380725
196212975,9399237,4455980,749763,384781
196586714,9413154,4466647,758578,390353
196960453,9506805,4485939,763726,392855
197334192,9421928,4461588,762536,390137
197707931,9465817,4468386,762286,390557
198081670,9465021,4451352,763815,390441
198455409,9546316,4469550,764233,391428
198829148,9496809,4464661,777932,385635
199202887,9480413,4468228,781969,383469
199576626,9421985,4464844,784587,377520
199950365,9366700,4461934,777793,372352
200324104,9361614,4468733,775723,367323
200697843,9266686,4470608,775407,364597
201071582,9257187,4501890,779436,363757
201445321,9188920,4483008,780071,363818
201819060,9123332,4472141,778951,362047
202192799,9054925,4453718,777195,361524
202566538,9003492,4445939,758396,364320
202940277,8989330,4450821,747854,363227
203314016,9004502,4453472,741696,363935
203687755,8982092,4465653,745291,366332
204061494,9070666,4471873,742775,365185
204435233,9029883,4466032,739976,365662
204808972,9052349,4461168,736416,368309
205182711,9072127,4490100,734725,369491
205556450,9096399,4504095,736135,371144
205930189,9140460,4529668,736779,372706
206303928,9159853,4543929,738139,374174
206677667,9180664,4526143,739190,373988
207051406,9192391,4526341,738034,376606
207425145,9244589,4520734,737226,376365
207798884,9258377,4518553,735696,378234
208172623,9334659,4525880,727264,377873
208546362,9399910,4516778,719878,376671
208920101,9457803,4504701,725139,378197
209293840,9387425,4478241,725815,381429
209667579,9303444,4451720,725871,382513
210041318,9369567,4448362,725215,383300
210415057,9344493,4456735,727971,385730
210788796,9326587,4458297,726853,385262
211162535,9311831,4469557,729509,384821
211536274,9218116,4493052,732144,388183
211910013,9180289,4495948,740269,389950
212283752,9114852,4515500,747919,390952
212657491,9056282,4553267,741940,390114
213031230,9105308,4595701,739571,386860
213404969,9091622,4608807,734966,382685
213778708,9010695,4624194,735291,381809
214152447,9078956,4638249,737382,379113
214526186,9074467,4643190,737769,377316
214899925,9018912,4636527,733163,377252
215273664,8996101,4618616,727921,372163
215647403,8983952,4622184,728415,372246
216021142,9043903,4601533,727273,371329
216394881,9008162,4563938,724957,368136
216768620,8978315,4543752,722533,366877
217142359,8967723,4535310,724350,367969
217516098,8907476,4521641,720882,365832
217889837,8881161,4506797,720075,365295
218263576,8908654,4483054,720504,363002
218637315,8917680,4472139,720271,361153
219011054,8898404,4467367,721004,361497
219384793,8875581,4456629,717384,360577
219758532,8818420,4460616,717615,361598
220132271,9087790,4454198,722195,360572
220506010,9183766,4443252,724015,359977
220879749,9261702,4440761,720368,358933
221253488,9306017,4434014,722336,360373
221627227,9255513,4415297,718043,360405
222000966,9303777,4414897,719532,361817
222374705,9351640,4398865,718330,361016
222748444,9367123,4381168,716634,360215
223122183,9372036,4359343,715721,358344
223495922,9326713,4336800,715963,355047
223869661,9084140,4331838,711948,353556
224243400,9058109,4342631,712809,352832
224617139,9001533,4340272,715037,351609
224990878,9025895,4335181,714625,349644
225364617,9042230,4343703,715803,349786
225738356,8955588,4359904,712523,351127
226112095,8972615,4385135,712849,352461
226485834,9015704,4393064,712586,352103
226859573,9052146,4445603,715126,353041
227233312,9047087,4446551,713305,355232
227607051,9048394,4455571,715749,358623
227980790,9012169,4469951,715890,359463
228354529,9118544,4489915,721132,359263
228728268,9092485,4495540,720283,359566
229102007,9177870,4511026,719338,359587
229475746,9234988,4514351,718851,356774
229849485,9226073,4526769,715901,355535
230223224,9210234,4535730,717333,355866
230596963,9202988,4504442,717349,354120
230970702,9219689,4533995,716163,352972
231344441,9197782,4528890,709698,350295
231718180,9158476,4507765,707199,350610
232091919,9049412,4478726,699594,350720
232465658,9092089,4462823,698997,349687
232839397,9028860,4443827,697550,347386
233213136,8964737,4426047,697113,348747
233586875,8903971,4390375,698503,348355
233960614,8883559,4371132,696079,346366
234334353,8885814,4357971,692070,346086
234708092,8964842,4340759,694943,344939
235081831,9018764,4337631,694665,343779
235455570,9040418,4335171,689395,340460
235829309,9028646,4336217,682430,337338
236203048,8965500,4348290,681340,339270
236576787,8949861,4349881,680138,341186
236950526,9059384,4343544,684068,342472
237324265,9093610,4343690,677448,340880
237698004,9054378,4331372,672674,342419
238071743,9002338,4342164,667977,343551
238445482,8920470,4341902,656868,343585
238819221,8910054,4352561,656681,345204
239192960,8983877,4374806,660603,348678
239566699,9032229,4404712,659961,350879
239940438,9042924,4411939,656229,349370
240314177,9072592,4436612,653565,348486
240687916,8980135,4459198,650802,350124
241061655,8987624,4489822,654746,353792
241435394,9183441,4534819,663943,355842
241809133,9231947,4547447,666308,356502
242182872,9255055,4566234,673854,359260
242556611,9274803,4587283,673870,360232
242930350,9234139,4586751,672063,360786
243304089,9288353,4588252,684210,365151
243677828,9370832,4589408,686719,364908
244051567,9437083,4601720,686676,365086
244425306,9470969,4622457,685738,362741
244799045,9498718,4620076,687743,361472
245172784,9415594,4630878,691122,364930
245546523,9538971,4672580,702088,372908
245920262,9589997,4692555,700994,371763
246294001,9596247,4698077,706858,373807
246667740,9613028,4710861,710026,373874
247041479,9567935,4725345,706744,371834
247415218,9620623,4747998,712868,373737
247788957,9634397,4750536,720678,375600
248162696,9686821,4768553,718066,375318
248536435,9686749,4773056,720110,376075
248910174,9668947,4777925,715199,372849
249283913,9601781,4759843,710352,365334
249657652,9722985,4765945,715795,365170
250031391,9758109,4780530,713134,364256
250405130,9804938,4803355,711307,363380
250778869,9902016,4832412,711704,363115
251152608,9944845,4843050,714464,364454
251526347,10044968,4838750,719810,364434
251900086,10160424,4835012,724980,364571
252273825,10110600,4838404,726050,364496
252647564,10079178,4837628,728426,365729
253021303,10008670,4835414,728999,366702
253395042,9868831,4822421,727625,368615
253768781,9901572,4820481,733057,369045
254142520,9845404,4812932,735432,369044
254516259,9713505,4780044,732541,368777
254889998,9567474,4780041,726758,367932
255263737,9389880,4797420,718158,368441
255637476,9255394,4785715,721944,371484
256011215,9291639,4777550,724817,372085
256384954,9284488,4765911,719325,369061
256758693,9285755,4773729,713829,367901
257132432,9267932,4783270,708812,366486
257506171,9206412,4788138,701779,364833
257879910,9177490,4784857,702301,366290
258253649,9203948,4770971,707911,367182
258627388,9217420,4760198,710106,368561
259001127,9213841,4758068,712976,369403
259374866,9222119,4773228,700433,362655
259748605,9223663,4802494,691991,360666
260122344,9259922,4822469,692059,359799
260496083,9288586,4823322,692562,358664
260869822,9261271,4823165,698384,363008
261243561,9295102,4804859,701211,363240
261617300,9323247,4810299,704591,360243
261991039,9299553,4834987,700911,360458
262364778,9364340,4865282,702102,362135
262738517,9330542,4882287,713380,373485
263112256,9284163,4893233,717655,378632
263485995,9258961,4902986,727874,387772
263859734,9211970,4913796,731280,393632
264233473,9161172,4904131,730001,395689
264607212,9188321,4917837,733336,395952
264980951,9150494,4966057,736953,401530
265354690,9180297,4990520,740380,408500
265728429,9231374,4982287,747956,411351
266102168,9203435,4962048,745318,406497
266475907,9210410,4942527,730687,390680
266849646,9266324,4943509,742021,391521
267223385,9313492,4950578,744413,386036
267597124,9439907,4961117,752006,382916
267970863,9546701,4979032,771602,385818
268344602,9606565,4982119,780199,386347
268718341,9612749,4979835,784066,385074
269092080,9585159,4995733,781108,386114
269465819,9559925,5030541,785592,389544
269839558,9580295,5072792,796166,396452
270213297,9648722,5099159,813323,405999
270587036,9630723,5119223,821923,412033
270960775,9685451,5146120,820862,413616
271334514,9582486,5157819,818082,416268
271708253,9540402,5175051,813305,418281
272081992,9519793,5182661,809674,417572
272455731,9564414,5178083,813107,417553
272829470,9600887,5166291,814984,414080
273203209,9681740,5192521,810175,409641
273576948,9689099,5191220,803578,405236
273950687,9635288,5182784,797080,402196
274324426,9686434,5164818,788562,396247
274698165,9666004,5127216,791768,396401
275071904,9753924,5114180,794039,396010
275445643,9747000,5112951,795225,399232
275819382,9732318,5117881,792070,399626
276193121,9709163,5099220,791509,400054
276566860,9715182,5077027,795941,400363
276940599,9695654,5052666,798744,402602
277314338,9679251,5028098,808130,406047
277688077,9736666,5055619,813283,408240
278061816,9774725,5096780,821871,413133
278435555,9844676,5107566,826051,416239
278809294,9845922,5115647,834512,422015
279183033,9873524,5118208,841059,421248
279556772,9890912,5121634,852350,425479
279930511,9924096,5136989,867403,434798
280304250,9926481,5146468,876014,439677
280677989,9917859,5157886,880172,442718
281051728,9946811,5178993,881336,447908
281425467,9957814,5173876,881555,449170
281799206,9906484,5135146,878050,447861
282172945,9816251,5133978,881805,446052
282546684,9772890,5138796,880534,443171
282920423,9788709,5140844,877627,442159
283294162,9760773,5129437,874801,442145
283667901,9764374,5134117,867969,438049
284041640,9766086,5179716,858867,438284
284415379,9729810,5208781,858183,441186
284789118,9709394,5225063,858612,442441
285162857,9709348,5217319,868577,446193
285536596,9677111,5237939,873797,451914
285910335,9737520,5271935,873635,456708
286284074,9735835,5284701,874243,459386
286657813,9721572,5313121,871822,460739
287031552,9752458,5354534,868409,459191
287405291,9751455,5358875,863005,456690
287779030,9783396,5339002,865008,455938
288152769,9814190,5322239,857807,450734
288526508,9776771,5321719,847431,444230
288900247,9718022,5328435,835648,441103
289273986,9696947,5258534,821710,430525
289647725,9673118,5225526,817893,430133
290021464,9727359,5218654,814499,428577
290395203,9733665,5228449,803485,424028
290768942,9762413,5208793,804621,426101
291142681,9740245,5233029,797583,422649
291516420,9743193,5255877,791206,419299
291890159,9759879,5214422,799681,420943
292263898,9780298,5220648,807025,422846
292637637,9822104,5243737,809162,423827
293011376,9883994,5325450,818015,430063
293385115,9815697,5354188,818712,428921
293758854,9856211,5362710,822544,429419
294132593,9862760,5333603,837320,433422
294506332,9826999,5329518,838014,431835
294880071,9868470,5332475,843615,435733
295253810,9831448,5310933,851014,439225
295627549,9837194,5327805,849776,437318
296001288,9853464,5300245,849855,435537
296375027,9921534,5284886,848033,432211
296748766,9912746,5274126,850339,432558
297122505,9963446,5262717,849807,431214
297496244,9893012,5244753,848994,431675
297869983,9951708,5253425,843890,427577
298243722,10039714,5262597,848279,425698
298617461,9989048,5248344,848675,424163
298991200,9998326,5250738,844422,423488
299364939,10049086,5259536,843421,425838
299738678,10060361,5264093,841243,426976
300112417,10134642,5256004,838615,426545
300486156,10179524,5252889,832157,423696
300859895,10242263,5253964,824173,420954
301233634,10279848,5263250,818119,418623
301607373,10318212,5250874,815130,418509
301981112,10340701,5243229,806682,416392
302354851,10418978,5219775,798121,412805
302728590,10506066,5208948,796939,412377
303102329,10506280,5203406,794222,409618
303476068,10571507,5198892,790956,408220
303849807,10591139,5213828,786431,405934
304223546,10646360,5181587,783822,403850
304597285,10630725,5162521,785165,404641
304971024,10674994,5152076,779781,400978
305344763,10632700,5145378,776832,401446
305718502,10665473,5151080,767526,398996
306092241,10635641,5141450,770033,401276
306465980,10605028,5124652,766170,398383
306839719,10640924,5120701,757918,395326
307213458,10642792,5116275,751496,392643
307587197,10530636,5088561,745109,390914
307960936,10391417,5086327,736752,389284
308334675,10323276,5073178,731639,385404
308708414,10181119,5054687,728731,386345
309082153,10110317,5032478,724540,385505
309455892,9949089,5022471,731314,390722
309829631,9893992,5042865,730952,392296
310203370,9793047,5049236,734760,397027
310577109,9686704,5058563,737997,398325
310950848,9625319,5071837,734602,396490
311324587,9580025,5068498,739695,399438
311698326,9624405,5113845,746884,403232
312072065,9644568,5164901,750813,406375
312445804,9696601,5219682,754927,408281
312819543,9697091,5270618,758671,410875
313193282,9764932,5307007,754727,409373
313567021,9759778,5328085,753264,408103
313940760,9863022,5355918,750124,403630
314314499,9918768,5389433,753780,406539
314688238,9897027,5397076,764313,412617
315061977,9919280,5439679,767036,413531
315435716,9899545,5453273,772123,413493
315809455,9944443,5469494,772659,415096
316183194,10003674,5485437,776770,417988
316556933,10069333,5499720,784169,417380
316930672,10089578,5491650,792944,418234
317304411,10135414,5495490,796244,416078
317678150,10131015,5485747,798587,415763
318051889,10123443,5482407,805890,417237
318425628,10219426,5500032,809514,416834
318799367,10269909,5498369,813291,415773
319173106,10264678,5463649,805351,412916
319546845,10226971,5438276,803501,409772
319920584,10184657,5414147,798570,405702
320294323,10198695,5393144,790276,404444
320668062,10128889,5374058,779984,401922
321041801,10141146,5382047,774883,402352
321415540,10169364,5415862,770231,402730
321789279,10102471,5430184,756068,399435
322163018,10011218,5463726,746479,399813
322536757,9972123,5507873,743754,405686
322910496,10023333,5562862,746695,409069
323284235,10060887,5554907,742388,407580
323657974,9993136,5529081,739344,407230
324031713,9895047,5529658,734357,405713
324405452,9962744,5566344,735169,406630
324779191,9915369,5575251,730760,406153
325152930,9857395,5592080,728451,405162
325526669,9855778,5583035,723165,401249
325900408,9909335,5614361,714703,394688
326274147,9932567,5659788,695367,384359
326647886,9902030,5702002,687571,382084
327021625,9848326,5754064,690329,386624
327395364,9873499,5789954,692305,388092
327769103,9944205,5838240,694689,388700
328142842,9961170,5871948,687468,386387
328516581,9969147,5920537,684839,385324
328890320,9980395,5934691,677696,382768
329264059,9997169,5982395,669053,381198
329637798,9891321,5964533,662619,379647
330011537,9851656,5918925,657063,375562
330385276,9852790,5913304,648878,371383
330759015,9851408,5909201,642171,367087
331132754,9862793,5929234,638003,365044
331506493,9853256,5937814,627126,361028
331880232,9795433,5944390,625107,358807
332253971,9822358,5942222,616307,353747
332627710,9757006,5959177,605034,352932
333001449,9754787,5958319,621026,358442
333375188,9884277,5987240,623360,360116
333748927,9909043,6010395,629003,366354
334122666,9910397,6000372,634330,370655
334496405,9974912,5997887,635958,367885
334870144,10035827,5990017,644062,369529
335243883,10085439,5953672,655026,370596
335617622,10162533,5921272,665642,372359
335991361,10195383,5908151,673540,374237
336365100,10296577,5892719,683841,373054
336738839,10357557,5887715,671092,365204
337112578,10297394,5853503,668951,360915
337486317,10274225,5819638,662914,352404
337860056,10305117,5791950,665402,346337
338233795,10308270,5779173,663325,343502
338607534,10334755,5798667,653796,337273
338981273,10293438,5842058,636096,330248
339355012,10228797,5864444,614714,320633
339728751,10157628,5842543,598362,312811
340102490,10123735,5857596,586993,306757
340476229,10120959,5852978,579842,303988
340849968,10153085,5889140,576053,302345
341223707,10210650,5898364,587056,307801
341597446,10213987,5946075,575143,304909
341971185,10209602,5993219,570592,305496
342344924,10253852,6010275,565120,302937
342718663,10262077,6009215,566194,302308
343092402,10312168,6027078,571984,306026
343466141,10437056,6045351,581965,309096
343839880,10440553,6021284,590999,312935
344213619,10448750,6016659,598610,315398
344587358,10471251,5980896,606554,317667
344961097,10490249,5977009,608957,316962
345334836,10538738,5937473,620423,319832
345708575,10565071,5918902,628024,322428
346082314,10508301,5876140,634760,325980
346456053,10525589,5843877,647052,333858
346829792,10514886,5785839,651051,333931
347203531,10484584,5759624,655574,333833
347577270,10504083,5723178,670780,336678
347951009,10533918,5686224,687094,341452
348324748,10570245,5657943,701471,346966
348698487,10495008,5563205,702038,346572
349072226,10485901,5543285,712051,351240
349445965,10478848,5499052,718307,352624
349819704,10594710,5574875,732019,356360
350193443,10590356,5546887,749997,359521
350567182,10581063,5531854,764692,367202
350940921,10568910,5504782,778890,375926
351314660,10590248,5492982,781278,379086
351688399,10541129,5471114,783410,384919
352062138,10487123,5428954,782702,384334
352435877,10594126,5449575,795307,389206
352809616,10549924,5413497,808273,397626
353183355,10568513,5406542,807344,397651
353557094,10466862,5297336,803963,397148
353930833,10505663,5301027,800078,394971
354304572,10590788,5292938,807332,392857
354678311,10574018,5297948,811704,393147
355052050,10571590,5290016,818564,394052
355425789,10580702,5292373,817013,388184
355799528,10557151,5305846,818702,388489
356173267,10527609,5333479,823473,390009
356547006,10518039,5338222,813855,384054
356920745,10447444,5332811,821840,387140
357294484,10535398,5322804,820376,385089
357668223,10472273,5284164,820095,384734
358041962,10470817,5255796,818605,384127
358415701,10428224,5188738,818303,384876
358789440,10319138,5061135,841355,376576
359163179,10269424,4955699,845799,374666
359536918,10330123,4867893,850977,374273
359910657,10287733,4766750,847493,370825
360284396,10237473,4692446,846079,368812
360658135,10163771,4583620,840027,366869
361031874,10021035,4498599,843643,367654
361405613,10008226,4441106,843235,368526
361779352,9920717,4385118,847153,371758
362153091,9923417,4355010,841067,370431
362526830,9966158,4396187,813502,379334
362900569,9988302,4413191,810089,384902
363274308,9898960,4408519,809823,388725
363648047,9894693,4424075,811006,392610
364021786,9879683,4430217,815451,398431
364395525,10022555,4466278,825383,402954
364769264,10021164,4485709,827553,406250
365143003,10029549,4494465,828882,410738
365516742,9974046,4495287,826719,413915
365890481,9999064,4486443,833009,418483
366264220,10011482,4474639,833967,419139
366637959,10074133,4463804,835917,418244
367011698,10099673,4465055,834308,418379
367385437,10054507,4455331,833435,419152
367759176,10240911,4438529,831575,416076
368132915,10194628,4411362,829454,412601
368506654,10174229,4404174,829425,412943
368880393,10144527,4381317,831474,411471
369254132,10139729,4369710,831937,411689
369627871,10200449,4376423,831063,409275
370001610,10214752,4399778,829276,408749
370375349,10186123,4414317,829356,411098
370749088,10157883,4416111,831397,412866
371122827,10242255,4414535,832120,413266
371496566,10154804,4408858,835084,414728
371870305,10144124,4434392,837460,419742
372244044,10189464,4445818,844048,424489
372617783,10218858,4477045,848524,428924
372991522,10320636,4499007,851885,430522
373365261,10327608,4476643,855535,431339
373739000,10327123,4484970,862564,434967


==> img/tx-analysis/bitlitedogeclam/bitlitedogeclam.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-tx-novelties-sma
# Time: Wed Aug 01 20:14:44 IST 2018
tx,potential-addrs,actual-addrs,non-triv-merge?,star-merge?
378776,538429,347136,26869,19588
757552,1398788,845972,96643,62817
1136328,2436136,1467936,164273,100140
1515104,3499608,2056559,235802,133272
1893880,4340139,2536518,301036,165146
2272656,14161688,2941961,368883,202879
2651432,16732986,3302124,446352,237749
3030208,19286268,3673391,528464,273054
3408984,20178650,4030911,625171,305711
3787760,21010707,4293639,774178,340304
4166536,21297794,4192399,888394,355019
4545312,21272745,3916311,952534,342545
4924088,21101594,3540369,1009664,332764
5302864,20887206,3250490,1029748,322944
5681640,20891471,3040992,1070829,313087
6060416,11905426,2906374,1096329,295667
6439192,10169534,2821548,1107953,279634
6817968,8435840,2740091,1113421,264846
7196744,8366028,2649200,1110869,253167
7575520,8366937,2639123,1059547,241299
7954296,8429196,2645856,1017331,228446
8333072,8520905,2733461,976604,219780
8711848,8618348,2781120,955880,215448
9090624,8733717,2745056,968334,215746
9469400,8824240,2720959,967035,214077
9848176,8930609,2714280,991666,218848
10226952,9008977,2671387,1016846,221945
10605728,9089942,2615874,1049472,225497
10984504,9148816,2578718,1067973,229035
11363280,9225641,2537019,1075188,226115
11742056,9225457,2526866,1078771,228972
12120832,9165544,2448606,1095644,233859
12499608,9081650,2376512,1099874,235466
12878384,9007000,2327034,1108832,238484
13257160,8943477,2296145,1114728,242698
13635936,8866831,2231646,1116915,243365
14014712,8856041,2192079,1123158,245726
14393488,8831303,2145774,1119863,245870
14772264,8839293,2106597,1127334,246825
15151040,8808863,2092410,1144382,252069
15529816,8893996,2093990,1160863,257970
15908592,8986886,2123402,1163276,261301
16287368,9092113,2175172,1167040,268257
16666144,9247028,2286985,1173190,282961
17044920,9395619,2423265,1170189,296389
17423696,9620795,2538627,1160810,304179
17802472,9848218,2676582,1148319,315691
18181248,10170908,2844665,1143087,324357
18560024,10434752,2928767,1139306,331301
18938800,10762175,3008119,1141297,342807
19317576,10922635,3007150,1150167,344757
19696352,11069482,3014309,1160181,349624
20075128,11168493,3005831,1169580,351413
20453904,11139809,2937135,1174242,346238
20832680,11145174,2843423,1187801,346340
21211456,11011144,2807154,1201577,354363
21590232,10833827,2757929,1215656,359039
21969008,10636844,2721748,1219966,370451
22347784,10503506,2793336,1231202,395122
22726560,10270631,2835518,1227696,408302
23105336,10085320,2920994,1222882,429783
23484112,9915640,3015170,1237735,452745
23862888,9757652,3078921,1239233,463464
24241664,9619807,3100480,1246832,471485
24620440,9475735,3136501,1249853,478760
24999216,9430119,3193467,1248801,487292
25377992,9371470,3179380,1256343,489798
25756768,9287016,3141115,1264988,489851
26135544,9175293,3054192,1262208,473088
26514320,9128526,3003189,1260866,461915
26893096,9124877,2990136,1255715,457083
27271872,9155046,2938993,1234483,446602
27650648,9190043,2932564,1222924,444740
28029424,9284467,2992611,1214445,452588
28408200,9370826,3039134,1212711,461670
28786976,9474517,3118963,1211840,474563
29165752,9573502,3277096,1204921,498439
29544528,9656750,3417275,1203051,519985
29923304,9708564,3627431,1210628,563314
30302080,9747383,3814838,1218600,600735
30680856,9741950,3974900,1217076,624801
31059632,9763126,4160743,1229825,659610
31438408,9838496,4327725,1240100,695792
31817184,9851455,4461377,1219318,706939
32195960,9797090,4567278,1175426,698632
32574736,9694428,4617053,1140172,685053
32953512,9584289,4645087,1095581,663882
33332288,9528797,4654621,1033673,629146
33711064,9430649,4607464,959178,575235
34089840,9362606,4589774,887792,528888
34468616,10013647,4743684,839634,495526
34847392,10257018,4670075,770140,444957
35226168,10121476,4590430,707230,394513
35604944,10052786,4536095,663473,361492
35983720,10020867,4501571,643291,345955
36362496,9991352,4443716,615093,328385
36741272,10022400,4407738,603315,319799
37120048,10003080,4390066,605677,323110
37498824,10047620,4368201,607291,323976
37877600,10076764,4338580,608763,324700
38256376,9401899,4107568,600677,316174
38635152,9044320,4064928,597502,311780
39013928,9047356,4057542,598922,311935
39392704,8995723,4046897,595936,309647
39771480,8986096,4039137,594230,307265
40150256,8990440,4027033,592004,304668
40529032,9004821,4019425,585718,300369
40907808,8990502,4009611,577633,295588
41286584,9017982,4024543,574107,296508
41665360,9017802,4030165,569219,292980
42044136,9062680,4054772,569933,293864
42422912,9146470,4076735,579634,300433
42801688,9181507,4081730,583588,306095
43180464,9246871,4057490,590329,307605
43559240,9299566,4050504,604818,316605
43938016,9424678,4056805,627031,327963
44316792,9536624,4051469,648086,335903
44695568,9762691,4109755,701749,365363
45074344,10010466,4171809,746840,387387
45453120,10238153,4244374,804737,423034
45831896,10559949,4300807,855602,451395
46210672,10890292,4417698,914813,485051
46589448,11264748,4502661,967163,511919
46968224,11618246,4588267,1026281,546897
47347000,11952946,4602542,1069652,569672
47725776,12207797,4617444,1109246,589508
48104552,12490017,4654736,1151071,610113
48483328,12671344,4672235,1162989,613116
48862104,12911835,4671433,1181692,617447
49240880,13128048,4662651,1187963,615528
49619656,13192090,4668728,1196743,615317
49998432,13259004,4639933,1193531,608609
50377208,13227009,4605020,1203172,608222
50755984,13315715,4590102,1202179,603575
51134760,13357085,4603645,1205710,599530
51513536,13426748,4646307,1201908,594111
51892312,13441325,4618499,1194476,588105
52271088,13367504,4579760,1190670,584267
52649864,13211687,4503868,1192620,584501
53028640,16238330,4441819,1193992,584755
53407416,16185519,4412497,1199411,588148
53786192,16070881,4355170,1200336,587350
54164968,15958927,4367626,1201982,589775
54543744,15803452,4388726,1214481,594808
54922520,15751541,4440801,1223262,601588
55301296,15651480,4468262,1233020,613297
55680072,15577647,4524294,1241942,621917
56058848,15611722,4559370,1255296,630751
56437624,15561268,4631736,1259390,636849
56816400,12405552,4685392,1266613,639811
57195176,12361663,4680728,1266385,641480
57573952,12334957,4754422,1279586,660191
57952728,12415095,4764136,1277315,661516
58331504,12360654,4757582,1273579,666216
58710280,12295289,4751757,1271096,669744
59089056,12296388,4735124,1271037,668185
59467832,12189327,4733933,1269639,669019
59846608,12053812,4693489,1256074,662637
60225384,12016414,4659933,1251491,658793
60604160,11887742,4645902,1243158,654742
60982936,11801537,4623111,1240184,654214
61361712,11712008,4574388,1219535,637991
61740488,11683057,4535684,1205595,633714
62119264,11687326,4508432,1188254,624167
62498040,11743499,4442700,1169077,610561
62876816,11645061,4402254,1150950,600712
63255592,11734997,4368203,1132540,590003
63634368,11787599,4367125,1121172,585997
64013144,11764531,4356692,1104778,579838
64391920,11792479,4320903,1093434,575502
64770696,11905650,4306303,1071841,563095
65149472,12037747,4272581,1063426,555855
65528248,12168560,4270893,1051008,546291
65907024,12205022,4228542,1043855,538960
66285800,12089310,4243629,1035664,534494
66664576,11965473,4249284,1028482,532190
67043352,11870107,4241181,1021457,528875
67422128,11685941,4251283,1012806,524143
67800904,11710082,4271886,1011215,523684
68179680,11616377,4312806,1008127,524154
68558456,11596678,4384603,1002138,520496
68937232,11368944,4400928,994370,518228
69316008,11217201,4399755,994067,519698
69694784,11068680,4438412,987953,518290
70073560,11115642,4436168,989054,518645
70452336,11174415,4452944,987812,516523
70831112,11281992,4468811,990867,515203
71209888,11374965,4473165,999527,516882
71588664,11381097,4470383,998566,516461
71967440,11546552,4450901,1000690,512238
72346216,11450219,4413421,1009766,517630
72724992,11674069,4416775,1014113,516456
73103768,11604281,4426736,1014735,516047
73482544,11839640,4434197,1021119,515923
73861320,11818797,4495674,1033066,525666
74240096,12032832,4514746,1041430,527608
74618872,11943336,4557291,1055909,537641
74997648,12108367,4565342,1062612,538686
75376424,12040842,4574890,1072318,540133
75755200,12100272,4573151,1079790,541941
76133976,12046004,4558973,1088005,545757
76512752,12049033,4548142,1096628,548504
76891528,12004030,4543139,1107250,553330
77270304,11987135,4512253,1103762,551868
77649080,11966022,4507420,1102754,548819
78027856,11795299,4512397,1099818,547334
78406632,11907724,4520662,1086265,538697
78785408,11966960,4538077,1077915,537190
79164184,13325066,4539643,1073683,537583
79542960,14032958,4547670,1078392,544189
79921736,15957212,4550747,1079440,546306
80300512,16498973,4592773,1082106,551876
80679288,16563357,4630765,1094172,560119
81058064,16515384,4614671,1099044,561123
81436840,16473242,4554076,1098660,558177
81815616,16741277,4527500,1108435,560200
82194392,16956168,4476357,1119416,560880
82573168,16730039,4410197,1130087,562630
82951944,15563465,4372861,1131684,559665
83330720,14598632,4344706,1109341,547925
83709496,12611141,4327094,1091107,537427
84088272,12084261,4259164,1071050,520955
84467048,11964285,4206012,1045009,505055
84845824,11870466,4242323,1039774,504565
85224600,11939812,4214697,1045714,498438
85603376,11595573,4205574,1057773,509514
85982152,11230899,4191603,1053792,509389
86360928,11339879,4184386,1057676,507661
86739704,11108448,4167212,1065502,511485
87118480,11381479,4151200,1093586,519587
87497256,11455139,4148264,1115969,525329
87876032,11345028,4153401,1132807,535483
88254808,11471928,4129053,1137358,533749
88633584,11344544,4124602,1137952,532935
89012360,11195638,4153579,1122579,534648
89391136,11383777,4111298,1100828,516302
89769912,11278141,4101302,1100327,518313
90148688,11086749,4119742,1086447,516548
90527464,11220406,4132015,1071556,509798
90906240,11000161,4143928,1068970,511854
91285016,11025450,4129681,1066741,517030
91663792,11018877,4103564,1076119,525588
92042568,10933355,4125915,1098599,546656
92421344,11187672,4114198,1116734,560974
92800120,11234957,4120945,1138545,581383
93178896,11206727,4153608,1161198,604503
93557672,11361172,4156395,1173231,615840
93936448,11514762,4192628,1193696,633862
94315224,11547655,4196877,1215431,648936
94694000,11569574,4229262,1226013,658716
95072776,11655936,4279237,1231791,664046
95451552,11686346,4330875,1229091,664415
95830328,11793837,4371711,1230801,665707
96209104,11956912,4466932,1240242,668573
96587880,12019839,4493843,1249742,670446
96966656,12071932,4520923,1264440,678236
97345432,11978237,4558749,1281924,695337
97724208,11993699,4550495,1289655,706083
98102984,11880053,4512847,1278370,701767
98481760,11907073,4557075,1283578,714683
98860536,11944961,4553744,1298760,726339
99239312,12019576,4580260,1308636,731179
99618088,12188684,4564489,1312124,731184
99996864,12154642,4470464,1296635,723436
100375640,12188239,4455542,1291377,722481
100754416,12223770,4458491,1272271,711460
101133192,12626352,4422643,1240377,687629
101511968,12498562,4415180,1240790,686659
101890744,12590774,4479853,1254984,698576
102269520,13168142,4395298,1207685,671088
102648296,14072658,4315572,1140054,635140
103027072,14692926,4198032,1092008,616359
103405848,15507917,4056918,1027621,582683
103784624,15408411,4042233,1025122,586117
104163400,15372222,4036866,1020448,582396
104542176,15174484,3940548,1015352,567704
104920952,14700686,3976704,1019304,572320
105299728,14744796,3972016,1010050,560068
105678504,15340147,3974521,999101,551975
106057280,17281269,4007261,1014396,555120
106436056,18265607,4023222,1040246,564913
106814832,19031946,4110185,1064328,571739
107193608,19770283,4241729,1113257,600335
107572384,19704468,4259877,1120140,599904
107951160,19635087,4270245,1118913,600786
108329936,19758933,4359392,1117960,615524
108708712,19806827,4352850,1131234,622134
109087488,19753611,4389527,1132752,628334
109466264,19163352,4404340,1132997,628266
109845040,16564848,4423902,1146390,639470
110223816,14597564,4490561,1172923,658058
110602592,13581186,4487841,1185824,666677
110981368,12900008,4487966,1186521,669234
111360144,12877132,4508437,1189993,673056
111738920,12890012,4558093,1191230,677438
112117696,12606448,4501739,1176362,667908
112496472,12531576,4389261,1151719,649306
112875248,12338074,4290220,1135637,634507
113254024,11752015,4089835,1099318,611240
113632800,11867807,4064258,1098833,609571
114011576,11834578,4140400,1100343,608391
114390352,11238759,4147443,1103778,612917
114769128,10174949,4120127,1108553,613763
115147904,9990139,4103722,1100420,613140
115526680,9942913,4028561,1096758,612235
115905456,10155901,4016299,1107375,620644
116284232,10161599,4071446,1125293,638242
116663008,10389187,4106282,1131178,649492
117041784,10789949,4210432,1164549,672535
117420560,10627936,4208841,1167159,674079
117799336,10588343,4105840,1162096,672557
118178112,10686590,4096854,1150913,666893
118556888,10551160,4116984,1148837,664947
118935664,10650549,4128463,1153746,669041
119314440,10768723,4142063,1149867,662056
119693216,10587313,4146705,1144454,660605
120071992,10637443,4153054,1138831,660318
120450768,10621073,4132761,1139128,654294
120829544,10596021,4220209,1140181,656576
121208320,10637944,4234648,1135395,654906
121587096,10641101,4258489,1133664,656200
121965872,10620759,4261658,1136565,654767
122344648,10596846,4244557,1129622,651099
122723424,10578732,4230409,1119794,645585
123102200,10573735,4209855,1114588,641376
123480976,10677238,4256065,1122263,645475
123859752,10617697,4251888,1114794,636504
124238528,10652113,4258053,1103489,632553
124617304,10665037,4222641,1094596,626539
124996080,10629284,4189496,1086677,619765
125374856,10585383,4133274,1073253,610734
125753632,10563224,4109166,1065943,606606
126132408,10592991,4118111,1063795,605202
126511184,10406227,4093743,1056246,601556
126889960,10373518,4097373,1054302,600526
127268736,10409040,4069838,1046915,588819
127647512,10396004,4094789,1046996,585671
128026288,10315441,4143626,1041505,577717
128405064,10330190,4189090,1044103,580273
128783840,10402733,4183180,1037692,569249
129162616,10353782,4209757,1039754,565181
129541392,10222651,4204022,1032340,558608
129920168,10182047,4197627,1030690,555347
130298944,10450577,4218470,1038376,549236
130677720,10334637,4199538,1035393,539723
131056496,10214199,4209934,1033750,536774
131435272,10204938,4178460,1025258,524502
131814048,10373715,4111844,1034206,525377
132192824,10360104,4044307,1034400,520428
132571600,10296636,4046431,1036418,527441
132950376,10387609,4043930,1046549,535570
133329152,10564180,4056032,1060719,544473
133707928,10595876,4061255,1067046,552061
134086704,10452068,4068187,1071418,560792
134465480,10582628,4112478,1083418,578737
134844256,10762281,4128049,1086809,583273
135223032,10788051,4161754,1101988,601903
135601808,10634227,4217424,1110619,617344
135980584,10743550,4284666,1120654,633109
136359360,10819146,4299668,1116042,631267
136738136,10735243,4304864,1119116,637613
137116912,10660606,4337637,1131657,652876
137495688,10738343,4352272,1132014,653087
137874464,10784464,4338680,1122698,646918
138253240,10731476,4358426,1134637,662056
138632016,10559480,4358861,1145091,676066
139010792,10564782,4411273,1173301,708316
139389568,10716242,4424977,1172037,706873
139768344,10653237,4425400,1184276,719940
140147120,10577618,4458285,1218770,748515
140525896,10623193,4472355,1207705,735824
140904672,10695194,4467540,1183216,713650
141283448,10809694,4461249,1166833,698401
141662224,10728197,4483494,1159924,695145
142041000,10643936,4459015,1134356,670206
142419776,10712479,4498849,1127630,663322
142798552,10896409,4463798,1100248,626772
143177328,10710329,4444015,1088207,613688
143556104,10670366,4440020,1066405,589132
143934880,10646106,4419622,1041596,563206
144313656,10658156,4412173,1036796,559994
144692432,10648496,4397261,1038506,559863
145071208,10455858,4372595,1044348,563302
145449984,10466106,4365189,1053680,567724
145828760,10602577,4368253,1060965,569815
146207536,10558613,4307844,1051293,557710
146586312,10384921,4252777,1040826,549469
146965088,10361015,4222161,1044277,551206
147343864,10406468,4159497,1023943,528404
147722640,10427990,4114935,984257,498879
148101416,10466300,4083070,957239,473633
148480192,10370546,4070183,936362,450900
148858968,10392276,4084992,910207,428033
149237744,10448345,4079198,876480,399805
149616520,10469995,4058719,842594,371498
149995296,10422181,4053239,808948,347135
150374072,10444073,4076390,777825,325412
150752848,10525960,4099452,739828,298209
151131624,10558053,4110422,721874,288865
151510400,10570581,4126049,723840,291569
151889176,10520647,4147775,720545,292841
152267952,10626282,4131577,710638,291743
152646728,10627327,4093703,703093,289485
153025504,10567550,4081580,698537,290953
153404280,10360201,4051795,690267,288258
153783056,10526739,4051368,702644,288798
154161832,10629461,4045446,699905,289825
154540608,10626699,4012977,697070,289458
154919384,10503965,3987863,692374,287659
155298160,10519889,3969116,687578,285548
155676936,10533515,3915389,678918,281548
156055712,10417758,3902354,667868,279666
156434488,10383472,3894020,659942,278050
156813264,10447027,3865523,653282,274783
157192040,10651716,3874054,652500,274517
157570816,10510503,3833219,632455,271951
157949592,10398394,3821669,628005,271732
158328368,10369602,3828601,624585,271726
158707144,10477144,3830967,623142,271463
159085920,10546341,3834663,623948,272301
159464696,10446134,3837085,622825,273096
159843472,10360550,3802492,620878,271181
160222248,10448735,3777179,620507,269376
160601024,10490757,3753021,618247,267885
160979800,10388313,3696402,613907,265312
161358576,10340859,3668690,614072,265710
161737352,10329072,3606732,614398,260534
162116128,10265670,3557960,611959,259009
162494904,10220543,3507036,606799,256518
162873680,10113129,3468274,599698,254139
163252456,10050169,3435571,595473,252724
163631232,10115064,3432769,595519,253004
164010008,10092036,3415652,594647,252149
164388784,10090401,3405883,592935,250914
164767560,10109015,3410869,593977,252367
165146336,10286348,3440125,596772,254766
165525112,10291156,3461831,598695,258855
165903888,10413200,3462458,603332,259239
166282664,10335189,3479400,602853,260931
166661440,10297243,3467249,601210,260123
167040216,10336256,3510522,616157,264270
167418992,10428786,3538088,628241,267260
167797768,10461645,3575846,632827,270823
168176544,10304972,3604411,638558,275140
168555320,10223550,3623913,635782,275932
168934096,10100970,3621519,632803,274727
169312872,10166565,3644561,633141,275381
169691648,10078449,3692227,629643,277417
170070424,10044188,3718029,634746,279040
170449200,10132427,3768112,641669,282962
170827976,10193108,3754176,634803,281765
171206752,10148227,3759399,635874,282053
171585528,9950262,3762847,637522,281908
171964304,9965632,3769076,643394,283432
172343080,10049726,3794248,651793,286166
172721856,10073152,3803430,655938,287020
173100632,10077919,3816249,656161,286895
173479408,10066365,3811997,661807,288500
173858184,10158238,3829262,665585,290303
174236960,10079647,3821185,668124,289425
174615736,10128979,3846954,670467,291197
174994512,10105511,3881329,666359,294730
175373288,10116023,3894122,664776,297766
175752064,10108952,3918089,665030,299326
176130840,10117288,3924593,661300,300507
176509616,10063882,3938664,662481,302065
176888392,9985699,3957716,663372,305165
177267168,9984452,3965516,665220,306756
177645944,10019579,3974167,666167,308007
178024720,10038791,3981300,666909,310829
178403496,9924370,3988638,664520,311922
178782272,9850293,3954745,663702,309617
179161048,9974368,3960367,674009,310105
179539824,10019196,3941551,672098,308360
179918600,9883213,3911940,668260,305716
180297376,9894474,3889449,663891,305070
180676152,9844257,3860015,664552,304226
181054928,9876423,3830215,659945,300614
181433704,9776634,3808656,656696,300404
181812480,9684112,3787740,655214,299525
182191256,9673918,3764819,653468,298539
182570032,9712991,3748058,655620,298117
182948808,9671466,3745232,652067,299863
183327584,9601406,3747758,654311,302727
183706360,9640066,3780379,662830,306639
184085136,9624896,3806330,668208,309029
184463912,9686325,3790783,670664,309781
184842688,9651933,3826223,671149,313382
185221464,9575111,3827113,669097,311813
185600240,9644258,3842483,670132,313861
185979016,9680272,3842838,671606,314356
186357792,9653176,3866341,671057,316840
186736568,9570986,3861612,666693,316306
187115344,9565921,3877146,665524,316765
187494120,9530371,3884848,665880,317901
187872896,9594880,3898952,669342,320242
188251672,9522133,3939248,667499,322765
188630448,9468591,3937723,668894,323833
189009224,9475957,3940997,672102,327786
189388000,9555263,3976460,676983,331050
189766776,9508091,4001216,680785,335274
190145552,9491250,4017696,683735,338471
190524328,9456795,4036466,686329,341885
190903104,9460339,4058315,689156,343980
191281880,9565221,4082239,691713,345810
191660656,9508435,4098214,691356,347359
192039432,9476730,4106561,694789,349200
192418208,9448493,4152238,701793,353778
192796984,9578116,4225010,710643,358269
193175760,9478272,4230991,712161,358730
193554536,9442985,4266252,714268,360617
193933312,9405463,4276455,713976,359531
194312088,9453721,4307985,719813,361078
194690864,9516338,4318135,719054,361913
195069640,9437833,4311001,718577,362944
195448416,9358342,4318594,717824,363907
195827192,9363445,4339885,719934,364799
196205968,9446736,4331821,721195,364082
196584744,9339468,4324020,719214,364130
196963520,9323466,4351634,720906,365448
197342296,9353836,4364636,724812,366737
197721072,9375219,4396512,732550,370864
198099848,9509141,4415840,734984,373635
198478624,9440561,4430653,742395,377949
198857400,9443301,4453603,747538,382939
199236176,9496885,4474196,756806,389438
199614952,9530726,4477735,762716,392095
199993728,9519951,4488566,763737,393060
200372504,9514415,4464390,764343,390448
200751280,9559549,4469470,764305,391773
201130056,9661434,4473904,766253,391593
201508832,9718417,4486831,783494,388761
201887608,9520755,4473373,784009,384708
202266384,9492437,4478648,782188,380852
202645160,9441798,4473102,784220,376307
203023936,9407010,4474714,777671,369763
203402712,9402315,4479292,777695,366601
203781488,9328303,4492588,780497,363915
204160264,9278534,4502978,778969,363837
204539040,9196893,4483164,782599,363622
204917816,9073929,4473022,780710,362619
205296592,9044180,4458976,757990,364243
205675368,9073509,4453758,753581,364482
206054144,9021203,4451375,747847,364669
206432920,9059108,4477519,744119,366202
206811696,9088313,4470956,746740,365666
207190472,9082287,4488853,740537,366578
207569248,9086096,4477678,738846,368065
207948024,9097243,4484927,739691,370186
208326800,9120090,4506892,736036,371191
208705576,9176533,4527601,737534,372589
209084352,9179579,4539461,739485,374292
209463128,9216386,4561729,739744,376124
209841904,9265855,4534200,741728,375619
210220680,9247301,4519975,739453,376827
210599456,9334506,4540954,738312,379125
210978232,9346905,4516723,737381,378592
211357008,9411021,4517452,722823,376558
211735784,9503858,4531233,727071,378998
212114560,9509292,4500749,730215,381921
212493336,9404416,4473097,728116,383345
212872112,9408485,4458534,728629,383511
213250888,9398791,4455754,728407,385453
213629664,9407011,4479047,730202,387796
214008440,9385391,4476787,729098,386376
214387216,9300582,4491362,729880,386579
214765992,9284614,4517889,737599,391017
215144768,9220496,4524176,750416,393262
215523544,9132901,4542937,743551,390829
215902320,9111588,4581270,740074,387513
216281096,9157159,4617843,737549,385522
216659872,9085785,4629144,737147,382964
217038648,9120480,4635808,739340,380681
217417424,9141055,4645120,738096,378375
217796200,9115291,4655294,739541,377886
218174976,9030540,4626439,733353,375078
218553752,9005763,4624739,727770,371669
218932528,9063741,4615195,727463,371382
219311304,9092467,4586354,728268,370758
219690080,9088963,4569177,725631,368844
220068856,9036488,4542218,725190,367496
220447632,9009989,4537805,723305,367249
220826408,8956576,4516749,719925,364986
221205184,8956154,4491785,722577,363809
221583960,8994523,4477653,720827,361451
221962736,8988265,4472827,722993,361856
222341512,8962357,4468661,720212,361788
222720288,8911580,4473339,718784,362387
223099064,9093872,4463318,720655,359893
223477840,9223032,4453611,723931,359808
223856616,9348731,4447064,724021,359782
224235392,9366635,4433259,722380,359715
224614168,9345761,4428340,722094,361306
224992944,9381067,4426652,719906,362003
225371720,9407665,4419600,720013,362640
225750496,9468471,4406114,717910,360702
226129272,9462665,4366743,717663,358677
226508048,9421702,4340646,718051,356564
226886824,9211008,4343136,715429,355873
227265600,9154403,4343655,715181,353780
227644376,9048206,4348751,714655,352344
228023152,9114358,4360554,717298,351845
228401928,9100251,4353962,716149,349967
228780704,9025976,4362019,715826,351321
229159480,8999044,4372156,713822,352819
229538256,9076213,4389755,715681,353221
229917032,9120828,4430600,718305,353276
230295808,9133756,4462729,714766,354913
230674584,9120136,4456480,716905,358374
231053360,9060267,4472443,715755,359695
231432136,9179204,4488188,723256,360611
231810912,9169411,4497051,720521,359307
232189688,9240535,4516777,721561,360777
232568464,9304379,4522562,720287,359114
232947240,9359517,4528736,718411,354757
233326016,9293891,4539733,718191,356249
233704792,9263637,4533011,718486,356344
234083568,9308701,4526180,717996,353176
234462344,9281176,4535961,713307,351268
234841120,9255484,4511527,711526,351015
235219896,9154513,4492974,702472,350887
235598672,9156184,4477315,701856,351371
235977448,9137916,4451385,701260,349237
236356224,9056149,4433847,698726,347961
236735000,8971971,4415880,698931,350019
237113776,8942005,4388759,697559,346538
237492552,8994014,4374274,693216,346318
237871328,9031528,4356695,697268,346525
238250104,9108907,4345152,696024,343795
238628880,9123267,4355894,689805,340801
239007656,9117753,4351337,686951,339091
239386432,9051632,4351649,683308,339273
239765208,9020885,4361450,683250,341492
240143984,9138336,4357164,685121,342773
240522760,9178105,4351567,681261,341502
240901536,9146548,4346526,676714,344596
241280312,9084458,4350522,670332,343752
241659088,8994672,4357760,660268,344436
242037864,8975559,4372808,659193,347445
242416640,9040543,4376965,663683,350055
242795416,9109225,4399966,660304,349948
243174192,9116910,4416690,657211,349668
243552968,9130631,4443235,654261,348873
243931744,9066756,4473080,650969,349342
244310520,9074300,4500301,656528,354716
244689296,9225012,4532433,663688,355860
245068072,9300153,4554214,667973,357308
245446848,9335543,4569671,673913,359295
245825624,9369455,4582585,677939,360463
246204400,9312952,4591300,675471,361649
246583176,9353070,4604876,683590,365664
246961952,9449410,4599964,691031,366492
247340728,9513620,4603519,689462,366316
247719504,9534000,4619335,690757,365672
248098280,9563023,4634947,689446,362765
248477056,9493516,4634957,691909,365033
248855832,9581680,4667624,704159,373000
249234608,9664379,4699234,702822,372899
249613384,9671122,4713581,704554,373230
249992160,9696011,4718637,710718,374332
250370936,9636292,4728248,710370,373547
250749712,9687853,4750987,710841,373424
251128488,9782606,4753662,721347,375360
251507264,9819280,4772115,719566,375277
251886040,9835457,4770879,720579,375954
252264816,9865951,4788030,718120,373903
252643592,9792708,4767343,711293,366022
253022368,9862624,4764353,717080,365755
253401144,9963989,4783167,714593,364850
253779920,10025663,4806352,712638,363571
254158696,10106823,4824825,712200,363827
254537472,10159628,4848136,713845,365302
254916248,10213792,4850066,719375,364530
255295024,10361548,4834723,726790,365071
255673800,10308032,4844912,726206,364737
256052576,10275144,4839000,728221,364794
256431352,10221262,4839905,731400,367240
256810128,10098559,4834446,731089,368560
257188904,10064088,4818950,734562,369664
257567680,10042374,4819093,736264,369006
257946456,9941167,4802145,734589,368229
258325232,9784536,4781519,735448,368582
258704008,9609916,4800540,722306,368905
259082784,9412353,4801435,723030,372020
259461560,9440395,4781468,727435,372672
259840336,9462703,4776698,723522,371131
260219112,9471541,4778478,715816,367974
260597888,9474710,4789755,708623,365483
260976664,9401567,4796899,705616,365266
261355440,9371170,4796621,706423,367368
261734216,9385031,4786743,711440,368523
262112992,9422536,4775598,710075,367585
262491768,9432146,4773723,714404,369894
262870544,9474823,4783941,705435,364475
263249320,9501839,4813657,699087,362736
263628096,9488737,4829319,697185,361358
264006872,9502357,4839329,695528,360353
264385648,9483943,4839362,704476,366250
264764424,9555636,4826327,705830,365286
265143200,9587532,4829254,706347,361695
265521976,9592019,4847348,703518,360959
265900752,9588564,4869934,703665,363266
266279528,9580956,4891833,716367,374233
266658304,9531850,4905867,717879,378198
267037080,9538347,4912710,728365,387111
267415856,9538467,4926725,731660,392905
267794632,9530796,4922718,732628,395605
268173408,9572479,4931018,732929,395248
268552184,9556997,4976783,737473,400904
268930960,9612085,5003632,742280,409063
269309736,9675017,4993697,750458,412191
269688512,9761749,4986833,750415,408642
270067288,9761022,4959410,734591,392603
270446064,9842366,4958949,745071,392698
270824840,9861309,4971496,746549,387159
271203616,9964330,4982812,754756,384331
271582392,10106182,4998828,772663,386971
271961168,10183503,4995750,783169,387367
272339944,10160544,4990922,787840,386538
272718720,10112441,5009870,785000,386302
273097496,10088481,5040745,787331,389237
273476272,10084477,5080663,797632,396139
273855048,10135662,5112563,814041,405424
274233824,10139281,5129834,824062,411939
274612600,10174671,5152682,823883,413940
274991376,10077133,5164950,821150,416313
275370152,9991254,5178828,817995,419114
275748928,9937380,5191895,812166,418134
276127704,9964803,5186752,815259,417480
276506480,9984593,5170140,817938,415366
276885256,10052636,5194089,813366,410757
277264032,10044838,5196848,806810,406749
277642808,9988098,5185259,800595,402970
278021584,10008132,5175281,791040,397531
278400360,9998428,5137023,793192,396037
278779136,10079018,5118600,795108,395966
279157912,10037096,5113313,796225,398515
279536688,10031761,5117962,794471,399718
279915464,10011221,5104306,792887,400459
280294240,10034318,5079757,796140,399659
280673016,9996060,5058087,800183,402290
281051792,9959614,5029838,808179,405545
281430568,10025219,5045972,813018,408294
281809344,10037914,5090356,821099,412135
282188120,10114406,5103609,825263,415144
282566896,10122385,5110346,834665,421233
282945672,10172454,5120264,841079,421271
283324448,10190406,5118791,851290,424304
283703224,10218401,5134492,867335,433968
284082000,10206852,5141176,875798,438771
284460776,10218144,5148315,880073,442008
284839552,10226753,5177492,881720,447160
285218328,10226482,5184637,881693,448190
285597104,10168444,5136415,878861,447165
285975880,10082282,5131930,882270,446589
286354656,10021578,5134021,881113,443502
286733432,10003603,5139952,877103,441960
287112208,9979336,5131964,875593,441768
287490984,9959651,5129730,866284,437149
287869760,9964194,5174977,859382,437641
288248536,9904309,5210655,856394,440011
288627312,9883256,5214519,858292,440715
289006088,9895595,5210921,865956,444570
289384864,9871772,5224175,872933,450501
289763640,9844779,5262041,873474,455558
290142416,9901653,5283227,873154,457703
290521192,9911436,5300332,873274,460200
290899968,9898443,5341536,870380,459734
291278744,9900939,5359021,864493,456039
291657520,9934438,5337316,866790,457164
292036296,9944163,5322217,859321,450903
292415072,9939010,5317800,854501,444991
292793848,9862647,5312600,849145,441129
293172624,9852818,5253186,834374,430795
293551400,9846087,5220997,829297,429319
293930176,9857437,5208508,826306,429066
294308952,9853579,5210710,816737,423788
294687728,9897650,5200044,813552,423849
295066504,9907522,5218022,809815,423400
295445280,9866629,5243772,800439,417096
295824056,9904523,5202272,809629,420182
296202832,9953273,5218726,810365,421714
296581608,10010501,5247146,808587,423142
296960384,10042014,5326277,816683,429970
297339160,10051346,5354551,819411,429091
297717936,10021095,5372330,823151,429391
298096712,10103184,5356607,834495,432042
298475488,10082845,5341947,839752,432726
298854264,10103906,5343661,844397,434741
299233040,10087370,5333176,853027,439889
299611816,10117752,5351355,853962,438910
299990592,10092272,5318661,853737,436750
300369368,10128627,5303311,852027,433856
300748144,10192432,5303067,853133,432307
301126920,10209520,5286799,851844,431758
301505696,10199664,5263417,853362,432447
301884472,10145338,5265771,849116,429106
302263248,10253572,5276342,851458,427435
302642024,10246329,5268997,852917,425022
303020800,10263128,5261368,849228,422877
303399576,10230211,5268799,848089,425995
303778352,10303316,5283254,845475,426343
304157128,10329871,5266109,842832,426591
304535904,10390350,5255838,838214,425091
304914680,10432990,5255157,831520,421151
305293456,10469783,5264751,821768,417786
305672232,10550992,5262025,819880,418943
306051008,10537746,5249560,811174,415773
306429784,10581887,5217826,804028,413086
306808560,10666236,5217942,800889,413005
307187336,10759102,5214110,797213,409308
307566112,10775317,5203282,795049,408718
307944888,10797769,5202674,791534,406031
308323664,10816431,5184976,802345,402945
308702440,10823114,5165749,801099,403698
309081216,10860963,5145497,798643,401083
309459992,10850636,5138891,794359,400022
309838768,10851690,5145109,788905,399263
310217544,10857925,5146983,787083,401315
310596320,10838179,5117050,784560,398417
310975096,10818848,5106210,777951,394897
311353872,10824978,5104955,771466,393198
311732648,10759228,5104471,764964,391625
312111424,10618553,5100836,742647,390366
312490200,10521751,5084826,737804,387733
312868976,10394837,5079467,733274,386868
313247752,10277433,5049257,728222,385898
313626528,10200501,5041317,730887,389139
314005304,10075289,5049588,735503,393140
314384080,10003784,5067875,737574,397266
314762856,9888369,5069990,742246,400880
315141632,9815828,5096844,738218,398308
315520408,9790180,5095263,738093,397628
315899184,9812680,5113306,748821,404225
316277960,9853211,5169105,752800,406500
316656736,9911281,5228834,756301,408180
317035512,9916277,5276047,763264,412778
317414288,9930558,5314424,762715,413256
317793064,9982217,5350585,756055,408845
318171840,9993412,5363968,753553,405290
318550616,10091116,5408384,753318,405690
318929392,10077970,5406069,765475,412221
319308168,10089741,5443194,771285,416135
319686944,10081201,5472643,773735,413351
320065720,10126741,5489935,777582,416132
320444496,10149352,5491646,780467,419832
320823272,10190829,5488653,797880,415063
321202048,10232120,5484473,804929,415529
321580824,10265155,5474247,811069,415332
321959600,10293114,5480253,813791,414676
322338376,10293863,5467596,822469,415199
322717152,10360220,5477798,825863,415271
323095928,10433786,5480399,831668,414665
323474704,10420293,5445814,824232,412576
323853480,10378448,5418854,819393,409195
324232256,10373956,5401702,815657,404675
324611032,10427786,5406275,796632,406984
324989808,10356350,5388046,785245,402914
325368584,10345830,5395357,780145,403231
325747360,10385266,5419075,776086,404580
326126136,10302977,5449681,761539,401930
326504912,10236939,5487353,750241,400791
326883688,10146450,5530413,747920,407289
327262464,10220099,5581397,751066,411370
327641240,10270270,5582379,746449,409451
328020016,10206337,5562110,745088,410106
328398792,10099013,5557314,737524,407105
328777568,10134702,5586488,739505,409282
329156344,10121317,5611661,735742,408906
329535120,10027688,5623769,733735,407275
329913896,10059396,5607551,729396,404449
330292672,10097829,5638394,720979,398459
330671448,10147032,5684446,702039,387768
331050224,10114185,5732815,692395,384258
331429000,10068291,5786572,694928,387932
331807776,10074245,5818546,696318,389836
332186552,10154751,5872431,700037,391354
332565328,10178844,5912934,692745,388769
332944104,10204709,5947543,690391,387466
333322880,10264206,5973103,682533,385322
333701656,10247636,6024800,675068,384198
334080432,10163022,6008970,668317,382114
334459208,10127816,5967210,660728,377638
334837984,10108454,5957626,654492,374546
335216760,10116230,5951371,647783,370293
335595536,10129155,5971219,643127,367875
335974312,10124730,5981512,632982,364173
336353088,10075606,5986976,631017,361765
336731864,10100904,5990795,620642,356245
337110640,10033616,6007462,610003,355579
337489416,10046046,6003275,623954,359964
337868192,10166369,6031944,627678,362533
338246968,10198609,6053348,633801,368588
338625744,10207563,6046399,638007,372513
339004520,10271406,6042089,640720,370674
339383296,10340507,6032259,649130,372151
339762072,10434770,5994322,659272,372686
340140848,10540040,5961417,669507,374478
340519624,10584293,5947116,677357,376176
340898400,10674150,5927952,687844,375020
341277176,10730059,5923749,674933,367084
341655952,10663423,5890878,671880,362480
342034728,10638747,5854485,667340,355047
342413504,10676292,5825120,669277,348087
342792280,10680805,5811186,667712,345494
343171056,10684713,5831584,657530,338916
343549832,10595417,5875801,639059,331584
343928608,10503713,5900064,618009,322368
344307384,10417138,5879463,602666,314917
344686160,10374422,5897079,589926,308461
345064936,10386599,5899304,583457,305843
345443712,10440291,5929780,581368,305184
345822488,10475594,5945449,591053,309663
346201264,10473525,5993241,577460,306054
346580040,10473392,6042089,573976,307423
346958816,10540966,6058138,570208,305690
347337592,10557542,6063554,573495,306047
347716368,10622576,6076648,576955,308117
348095144,10691587,6097885,585620,311442
348473920,10716752,6070266,596719,315677
348852696,10725427,6059266,605347,318147
349231472,10714708,6022178,611185,319176
349610248,10741552,6011377,614329,319320
349989024,10785193,5973876,628258,323121
350367800,10759980,5951052,633955,324608
350746576,10659130,5912136,637240,327578
351125352,10658062,5874047,650337,335871
351504128,10632675,5824725,655530,335831
351882904,10613793,5788105,662392,336421
352261680,10627242,5760320,677831,339990
352640456,10631662,5719390,693284,344936
353019232,10647297,5676216,706220,350423
353398008,10601995,5595762,709903,350058
353776784,10556464,5562321,717662,353801
354155560,10544315,5522649,726485,356141
354534336,10660518,5601561,741584,360292
354913112,10677707,5570504,755464,361857
355291888,10663293,5540433,772640,371322
355670664,10641317,5518389,785419,378733
356049440,10626626,5502069,786236,382048
356428216,10571262,5483398,785708,385922
356806992,10576060,5457531,787934,385534
357185768,10626938,5461581,800366,391939
357564544,10613670,5441387,811072,399577
357943320,10625709,5430696,807724,398670
358322096,10575112,5317469,807258,397617
358700872,10570897,5313707,804676,396164
359079648,10661299,5314157,809829,393912
359458424,10687231,5312918,814311,393649
359837200,10692571,5301139,819763,392899
360215976,10700482,5302890,818931,389098
360594752,10657293,5310136,820131,389338
360973528,10680671,5338213,822730,388911
361352304,10653806,5346781,815979,385832
361731080,10650671,5321268,823345,386584
362109856,10678001,5315074,819226,385365
362488632,10710889,5270815,822707,383543
362867408,10650920,5255903,819218,384349
363246184,10616122,5155289,815794,383994
363624960,10494493,5028590,845398,375411
364003736,10562865,4941448,847886,374453
364382512,10530797,4852207,851838,374401
364761288,10447000,4754055,847120,370385
365140064,10401836,4663435,844895,367694
365518840,10368329,4573900,840454,367554
365897616,10258036,4482018,844791,367522
366276392,10180375,4415472,851870,368103
366655168,10150347,4354012,854990,370296
367033944,10216988,4356895,851825,369852
367412720,10291177,4393568,818017,380218
367791496,10306778,4389131,819238,383996
368170272,10335629,4387539,818974,386759
368549048,10304381,4406613,819471,392493
368927824,10432785,4413080,826255,396924
369306600,10467556,4452645,834006,401885
369685376,10555467,4467420,835889,404985
370064152,10613225,4492142,826372,410653
370442928,10567630,4487783,825642,413452
370821704,10573463,4478773,833042,418462
371200480,10578235,4463986,833410,417720
371579256,10519048,4458878,832680,417503
371958032,10564567,4463212,833546,418426
372336808,10629423,4445652,831442,417479
372715584,10699618,4430937,829492,415198
373094360,10679166,4400713,828206,411147
373473136,10586873,4392222,828472,412098
373851912,10479967,4378940,830794,411427
374230688,10481475,4364399,832740,411155
374609464,10504551,4375926,829251,408360
374988240,10434426,4332783,876514,402366
375367016,10432897,4342635,877643,404325
375745792,10362830,4346866,878538,406276
376124568,10409607,4347568,881126,406728
376503344,10333317,4344635,883591,408327
376882120,10350570,4370345,886476,413921
377260896,10400183,4386239,893251,418380
377639672,10474095,4413999,897911,422379
378018448,10577049,4434525,901738,424012
378397224,10581515,4410930,906361,425474
378776000,10687789,4490748,866544,435323


==> img/tx-analysis/clam/clam.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-tx-novelties-sma
# Time: Thu Jul 12 14:21:20 IST 2018
tx,potential-addrs,actual-addrs,non-triv-merge?,star-merge?
5036,823829,821087,3,3
10072,1782941,1777826,7,7
15108,2638817,2631011,14,7
20144,3227619,3216955,21,8
25180,3230342,3216977,33,18
30216,3232948,3216984,37,22
35252,3235523,3216991,42,27
40288,3238131,3216991,42,27
45324,3240743,3216991,42,27
50360,3243348,3216991,42,27
55396,2423247,2396977,39,24
60432,1467075,1440554,197,134
65468,615809,588900,598,315
70504,29762,2123,1124,437
75540,30359,2285,1216,463
80576,31316,2721,1307,516
85612,32749,2869,1337,523
90648,33630,3297,1367,539
95684,34238,3430,1392,551
100720,34311,3453,1401,554
105756,34531,3495,1411,557
110792,34318,3201,1265,444
115828,33209,2411,872,270
120864,31572,1501,359,151
125900,31413,1383,300,145
130936,31214,1020,223,98
135972,30694,1041,309,97
141008,34948,3923,294,90
146044,37012,5190,272,79
151080,41125,6780,285,92
156116,41730,6770,277,91
161152,42084,6823,275,97
166188,42373,6910,265,92
171224,42309,6927,254,92
176260,42136,6922,223,70
181296,41518,6914,224,78
186332,40822,6762,111,72
191368,35892,3504,104,70
196404,33360,2159,108,72
201440,29376,630,89,59
206476,28915,741,100,62
211512,28853,797,104,62
216548,28383,707,100,59
221584,28199,665,92,56
226620,27897,613,81,50
231656,28408,1133,70,40
236692,28437,1183,79,38
241728,28422,1241,96,40
246764,28705,1186,92,38
251800,28590,1135,97,41
256836,28320,1069,97,42
261872,28041,988,89,40
266908,28360,989,91,41
271944,28432,1016,103,41
276980,28735,1034,105,42
282016,28285,603,99,35
287052,28330,705,87,34
292088,28572,629,69,29
297124,28381,842,72,31
302160,29798,1770,125,42
307196,29822,1707,114,37
312232,29676,1702,108,35
317268,29370,1749,107,36
322304,29308,1797,100,39
327340,29080,1807,100,41
332376,29079,1698,105,47
337412,29016,1619,111,51
342448,28956,1675,110,48
347484,29598,1911,171,58
352520,28543,1558,130,50
357556,28518,1758,144,54
362592,28601,1836,165,56
367628,28573,1818,164,56
372664,28516,1795,162,54
377700,28332,1805,160,51
382736,28337,2044,173,64
387772,28141,1982,164,60
392808,27941,2155,168,65
397844,27073,1720,104,53
402880,26583,1112,86,45
407916,26436,909,70,40
412952,26351,790,46,36
417988,26339,737,44,34
423024,26525,698,45,36
428060,27179,680,47,39
433096,27516,392,26,18
438132,28006,394,32,22
443168,29908,289,51,28
448204,32266,537,100,64
453240,36499,621,153,93
458276,38570,678,196,118
463312,39357,717,204,120
468348,40402,729,211,123
473384,40808,712,216,121
478420,41424,889,216,119
483456,41769,891,224,121
488492,41819,867,218,116
493528,41067,885,251,124
498564,55626,1336,430,195
503600,59981,2163,764,385
508636,62170,2784,989,443
513672,88443,3484,1402,642
518708,105420,4120,1710,751
523744,108538,4642,1939,827
528780,109950,4825,2130,901
533816,112304,5105,2254,969
538852,115124,5561,2382,1012
543888,116805,5753,2401,1023
548924,102995,5650,2255,945
553960,97458,5018,1967,754
558996,93853,4578,1771,689
564032,69317,4009,1417,512
569068,52424,3579,1185,425
574104,53738,3397,1026,376
579140,53288,4006,932,322
584176,54323,5710,919,271
589212,55536,7312,969,261
594248,56439,9130,1022,266
599284,59981,9833,1130,277
604320,64842,11461,1132,267
609356,66962,12797,1164,263
614392,70144,14282,1194,263
619428,76359,15206,1220,263
624464,75484,17789,1206,244
629500,78864,23809,1139,232
634536,77283,24044,1112,232
639572,76416,22776,1011,208
644608,74800,21717,964,191
649644,71130,21581,867,169
654680,66150,20770,855,169
659716,65039,20495,845,169
664752,62664,20015,827,160
669788,58245,20469,813,151
674824,56046,18809,821,151
679860,53224,12292,895,162
684896,53087,10510,919,169
689932,52300,10052,921,165
694968,52651,9222,914,160
700004,51773,8988,921,160
705040,53295,9166,907,154
710076,54087,9040,945,167
715112,54327,8838,939,164
720148,53973,8576,909,160
725184,54227,8909,892,160
730220,53625,9882,855,154
735256,53025,10740,798,148
740292,52668,11836,802,160
745328,52558,13039,794,157
750364,53441,13715,762,155
755400,52315,14028,752,145
760436,53067,14630,732,133
765472,52812,15004,758,144
770508,53027,14534,812,152
775544,56572,14428,878,156
780580,58479,14668,901,156
785616,59152,15117,899,148
790652,59753,15588,914,150
795688,60333,16014,905,151
800724,66752,16416,970,157
805760,68296,16809,997,169
810796,67722,17183,975,173
815832,67627,17972,956,172
820868,68024,19214,914,160
825904,65722,19766,898,168
830940,65154,20126,890,174
835976,66810,20592,911,182
841012,67137,20768,903,183
846048,68448,21170,928,190
851084,63342,21482,861,179
856120,63838,21676,834,186
861156,65245,21790,834,184
866192,68106,22178,831,180
871228,71354,22564,873,210
876264,73985,22664,863,206
881300,76724,22798,883,214
886336,78920,22930,894,211
891372,82631,23505,867,196
896408,85542,23817,854,195
901444,88139,24166,875,203
906480,91366,24292,881,186
911516,95440,23550,905,180
916552,98025,22585,946,182
921588,100630,21602,940,158
926624,103956,21115,971,163
931660,107359,20618,983,164
936696,111111,20105,991,158
941732,114247,19163,1055,176
946768,116565,18178,1101,185
951804,124482,17354,1162,210
956840,126220,16459,1200,229
961876,127603,16177,1177,234
966912,129928,15921,1160,239
971948,130791,15547,1136,246
976984,132459,15100,1115,252
982020,131516,14486,1073,242
987056,131326,13709,1082,253
992092,130002,13139,1052,249
997128,128932,12579,1034,248
1002164,122439,11998,1164,236
1007200,143055,11796,1211,233
1012236,148137,11618,1240,239
1017272,145829,11500,1289,253
1022308,143485,11241,1299,250
1027344,140061,10907,1306,243
1032380,136859,10302,1308,241
1037416,134125,9898,1327,253
1042452,134413,9523,1346,268
1047488,133837,9190,1376,277
1052524,132730,8778,1192,266
1057560,110463,8447,1142,271
1062596,103832,8269,1123,270
1067632,104423,8139,1112,255
1072668,105284,8141,1103,250
1077704,105984,8191,1082,240
1082740,108041,8709,1102,237
1087776,108171,9007,1087,221
1092812,105703,9124,1099,202
1097848,106251,9547,1037,181
1102884,105651,9753,1055,186
1107920,103949,9838,1667,167
1112956,103060,10018,1709,163
1117992,100195,9860,1663,150
1123028,98072,9769,1703,154
1128064,96409,10309,1789,156
1133100,95375,10709,1847,157
1138136,95518,11224,1890,154
1143172,97259,11838,1923,151
1148208,92671,11127,1929,152
1153244,91102,10577,1907,149
1158280,99662,11624,1319,159
1163316,97695,11345,1289,166
1168352,97530,11269,1293,175
1173388,96478,11145,1245,169
1178424,97780,10600,1349,175
1183460,96754,9803,1304,185
1188496,93637,8936,1288,188
1193532,89573,7981,1217,190
1198568,91688,8077,1245,197
1203604,90550,8095,1229,190
1208640,82042,6693,1175,188
1213676,81027,6478,1178,202
1218712,78873,6223,1224,195
1223748,78089,6159,1235,207
1228784,72847,5694,1053,221
1233820,70631,5377,1235,218
1238856,77359,5833,3132,226
1243892,78268,5935,4620,241
1248928,78908,7075,5953,257
1253964,78670,7117,6836,272
1259000,76807,7192,6972,284
1264036,76060,7289,7029,275
1269072,76399,7387,7042,290
1274108,76645,7529,7077,289
1279144,79140,7882,7143,291
1284180,80918,8459,6981,318
1289216,74182,8032,5055,319
1294252,73726,8440,3957,315
1299288,72991,7394,2647,319
1304324,73439,7565,1904,316
1309360,74050,7667,1873,348
1314396,74595,7786,1866,379
1319432,74380,7899,1841,396
1324468,74165,7745,1852,407
1329504,74963,7604,1923,404
1334540,75623,7396,2082,389
1339576,76837,7590,2287,388
1344612,77387,7380,2160,386
1349648,77061,7326,2478,412
1354684,79416,7908,2707,427
1359720,80383,7985,3020,396
1364756,84596,8946,3372,373
1369792,88882,9323,3806,363
1374828,91045,9594,4191,362
1379864,91408,9817,4483,380
1384900,89554,9587,4724,374
1389936,88311,9277,4922,379
1394972,85840,8728,5103,388
1400008,82205,8372,5170,354
1405044,79967,7669,5243,354
1410080,80287,7652,5282,362
1415116,76243,6670,5343,359
1420152,72537,6226,5280,354
1425188,70581,6113,5232,352
1430224,69325,6036,5163,330
1435260,70361,6326,5071,334
1440296,69943,6396,4969,327
1445332,71236,6811,4921,320
1450368,75432,7154,4801,313
1455404,75766,7156,4663,292
1460440,73746,7039,4421,276
1465476,73224,6989,4188,270
1470512,72650,6950,4016,260
1475548,72135,6850,3881,251
1480584,72629,6703,3752,242
1485620,72818,6604,3642,237
1490656,72522,6627,3592,237
1495692,72104,6577,3418,234
1500728,70292,6541,3375,230
1505764,69528,6556,3365,239
1510800,69188,6425,3439,234
1515836,68811,6252,3400,230
1520872,68570,6146,3427,226
1525908,68271,6117,3438,234
1530944,66200,5977,3395,230
1535980,64746,5882,3392,227
1541016,65179,5912,3356,225
1546052,64200,5743,3357,229
1551088,63574,5701,3304,229
1556124,63499,5716,3201,218
1561160,62673,5714,3091,226
1566196,62448,5741,3083,224
1571232,61987,5725,2986,228
1576268,61956,5737,2931,231
1581304,62234,5779,2883,239
1586340,62424,5856,2816,230
1591376,61715,5754,2755,229
1596412,62152,5775,2686,224
1601448,62744,5973,2630,220
1606484,62021,5883,2609,230
1611520,62954,5908,2562,230
1616556,62623,5938,2577,225
1621592,62360,5892,2523,222
1626628,62086,5806,2452,213
1631664,61029,5713,2442,215
1636700,60269,5567,2419,222
1641736,60107,5644,2405,228
1646772,59620,5673,2390,229
1651808,60038,5494,2363,232
1656844,60823,5617,2370,235
1661880,62774,5682,2369,242
1666916,62783,5611,2235,256
1671952,62891,5639,2201,267
1676988,62764,5620,2148,262
1682024,63437,5624,2102,256
1687060,62313,5554,2026,258
1692096,62786,5430,1923,250
1697132,62985,5395,1850,246
1702168,61481,5348,1779,249
1707204,60253,5261,1705,256
1712240,57321,5153,1655,244
1717276,57350,5212,1657,246
1722312,57123,5324,1643,243
1727348,57186,5261,1613,244
1732384,56576,5182,1581,247
1737420,57810,5336,1630,263
1742456,58415,6353,2062,375
1747492,60576,6641,2262,425
1752528,62505,6940,2440,479
1757564,62849,6909,2434,467
1762600,63840,6855,2450,474
1767636,64148,6726,2436,473
1772672,63363,6262,2312,455
1777708,62935,6000,2227,446
1782744,63870,5764,2107,431
1787780,63454,5404,1949,398
1792816,61563,4071,1429,275
1797852,59134,3477,1112,210
1802888,56738,2838,834,134
1807924,56208,2481,712,115
1812960,58140,2170,579,93
1817996,56929,1859,457,68
1823032,57230,1897,447,62
1828068,57012,1869,412,53
1833104,55667,1844,412,50
1838140,55437,1892,417,46
1843176,56835,2199,554,63
1848212,57714,2537,689,71
1853248,59775,2940,857,87
1858284,61829,3407,1072,110
1863320,66053,3882,1290,133
1868356,68885,4217,1419,143
1873392,69739,4423,1566,157
1878428,70288,4727,1736,178
1883464,70929,5116,1871,202
1888500,71568,5405,1978,230
1893536,71036,5465,1934,242
1898572,70536,5521,1867,253
1903608,68101,5476,1803,274
1908644,65880,5290,1631,260
1913680,58300,5182,1471,252
1918716,55671,5197,1423,264
1923752,54849,5243,1369,269
1928788,54296,5205,1304,276
1933824,54101,5157,1249,276
1938860,53475,5160,1221,269
1943896,52059,4990,1150,244
1948932,50740,4694,1127,240
1953968,50540,4551,1120,227
1959004,49545,4403,1134,235
1964040,48543,4156,1156,246
1969076,48280,4078,1159,240
1974112,47551,3984,1162,249
1979148,46310,4043,1165,266
1984184,45270,3947,1178,267
1989220,44760,3896,1156,262
1994256,45065,4016,1211,277
1999292,45252,4106,1246,277
2004328,45136,4034,1219,273
2009364,45362,4090,1231,282
2014400,45007,4064,1218,281
2019436,44395,4176,1250,293
2024472,43899,4223,1251,289
2029508,45243,4053,1242,266
2034544,44957,3987,1237,259
2039580,44636,3848,1259,259
2044616,44303,3766,1229,248
2049652,43693,3693,1214,246
2054688,43816,3758,1248,260
2059724,43561,3719,1247,252
2064760,43938,3786,1253,249
2069796,43826,3633,1219,243
2074832,44258,3592,1253,231
2079868,43095,3708,1312,239
2084904,45488,3881,1337,241
2089940,46076,4134,1398,260
2094976,45808,4124,1419,269
2100012,46187,4275,1451,281
2105048,46724,4397,1453,272
2110084,47073,4553,1501,279
2115120,47276,4583,1509,274
2120156,47427,4628,1528,269
2125192,47899,4871,1537,298
2130228,48342,4856,1508,305
2135264,47286,4884,1552,324
2140300,47096,4791,1526,310
2145336,47361,4844,1551,313
2150372,47587,4880,1582,312
2155408,47407,4972,1625,327
2160444,47676,4922,1644,329
2165480,48069,4988,1670,340
2170516,48730,5025,1677,347
2175552,48807,4885,1705,335
2180588,48896,4951,1724,338
2185624,48298,4830,1700,318
2190660,48430,4711,1658,312
2195696,50914,4644,1637,309
2200732,51493,4611,1643,308
2205768,51172,4451,1588,294
2210804,51186,4417,1622,344
2215840,50895,4362,1641,381
2220876,50816,4314,1738,444
2225912,50080,4218,1739,500
2230948,50368,4281,1797,544
2235984,50675,4360,1850,600
2241020,50926,4590,1975,692
2246056,49374,4893,2106,778
2251092,65122,4905,2280,887
2256128,71656,5081,2476,953
2261164,121828,5017,2461,936
2266200,121866,5100,2551,937
2271236,121356,5103,2504,903
2276272,121811,5084,2478,863
2281308,121795,4821,2392,828
2286344,121910,4603,2321,787
2291380,121274,4224,2216,732
2296416,120056,3739,2078,667
2301452,104058,3494,1872,569
2306488,97685,3129,1674,505
2311524,47068,3028,1600,485
2316560,46902,2767,1468,451
2321596,47118,2593,1422,429
2326632,47034,2469,1376,416
2331668,46373,2473,1381,403
2336704,45560,2481,1367,413
2341740,45727,2546,1362,385
2346776,45796,2615,1391,390
2351812,45341,2661,1400,406
2356848,45019,2695,1393,409
2361884,45072,2729,1392,396
2366920,44889,2777,1373,389
2371956,44770,2895,1371,390
2376992,45255,2965,1403,394
2382028,45444,2947,1389,388
2387064,46669,3126,1396,366
2392100,46825,3152,1377,368
2397136,48373,3197,1378,364
2402172,48627,3323,1372,343
2407208,49871,3556,1373,333
2412244,50231,3614,1364,320
2417280,51052,3647,1381,315
2422316,52194,3551,1345,311
2427352,52263,3657,1306,288
2432388,52559,3907,1286,297
2437424,50663,3687,1252,299
2442460,49894,3504,1227,304
2447496,48146,3316,1150,292
2452532,47357,3075,1086,290
2457568,46136,2732,1026,283
2462604,45827,2567,998,291
2467640,43949,2382,938,296
2472676,41450,2256,918,303
2477712,40480,1974,900,321
2482748,39618,1596,891,319
2487784,39400,1668,883,318
2492820,57482,1704,905,320
2497856,61868,1707,900,311
2502892,65704,1714,921,311
2507928,68036,1693,944,317
2512964,69817,1655,928,311
2518000,72271,1666,906,295
2523036,74581,1646,870,271
2528072,75310,1654,841,261
2533108,75788,1602,793,251
2538144,76500,1470,777,247
2543180,58484,1406,713,226
2548216,53938,1403,701,222
2553252,50598,1392,677,217
2558288,48594,1398,650,217
2563324,45873,1377,632,211
2568360,43572,1351,627,215
2573396,41352,1363,641,228
2578432,40042,1368,682,225
2583468,38579,1413,710,227
2588504,37513,1394,711,230
2593540,36708,1461,723,242
2598576,35949,1451,710,237
2603612,34410,1412,698,238
2608648,32839,1412,707,235
2613684,32771,1439,722,238
2618720,32277,1498,740,245
2623756,31898,1480,747,241
2628792,31252,1418,692,238
2633828,31469,1443,710,234
2638864,31246,1446,704,237
2643900,30691,1415,686,222
2648936,30605,1440,697,226
2653972,30690,1445,688,215
2659008,30485,1406,648,205
2664044,30420,1384,630,200
2669080,30338,1322,625,191
2674116,30646,1297,614,187
2679152,30877,1384,636,188
2684188,32508,1296,594,169
2689224,32577,1318,601,157
2694260,32749,1320,631,168
2699296,33745,1330,715,175
2704332,33977,1363,771,177
2709368,33908,1375,778,175
2714404,33404,1375,775,170
2719440,33746,1479,811,189
2724476,33624,1523,819,198
2729512,35558,1669,912,212
2734548,34554,1811,988,241
2739584,36792,1867,1009,245
2744620,37961,1937,1031,248
2749656,37428,1976,999,246
2754692,38224,2027,981,254
2759728,39327,2098,1033,266
2764764,40081,2132,1082,278
2769800,40151,2054,1055,261
2774836,40682,2077,1067,253
2779872,38727,1885,968,235
2784908,38067,1805,898,217
2789944,36229,1782,886,218
2794980,35582,1733,893,216
2800016,84233,1709,857,215
2805052,83398,1658,825,205
2810088,82498,1643,790,199
2815124,82157,1646,784,195
2820160,81962,1656,785,197
2825196,81636,1659,788,189
2830232,82019,1696,801,188
2835268,82404,1737,827,187
2840304,81934,1680,814,184
2845340,82130,1703,777,188
2850376,33403,1698,781,188
2855412,33189,1718,793,193
2860448,33114,1705,807,200
2865484,33130,1673,778,192
2870520,33638,1666,773,185
2875556,35287,1677,753,188
2880592,35811,1681,734,195
2885628,37000,1908,706,192
2890664,39546,2508,718,188
2895700,41496,2974,733,171
2900736,41501,2995,709,161
2905772,41565,2928,689,152
2910808,43652,3028,691,142
2915844,44486,3067,697,149
2920880,46037,3133,709,155
2925916,44546,3051,702,152
2930952,44805,2997,682,139
2935988,44702,2670,657,129
2941024,43924,2427,607,122
2946060,41672,1881,603,136
2951096,41652,1786,591,138
2956132,42697,1777,575,133
2961168,41835,1627,548,130
2966204,41368,1571,531,119
2971240,40552,1507,519,118
2976276,42327,1573,529,119
2981312,44063,1750,593,154
2986348,43594,1747,587,151
2991384,44063,1362,587,154
2996420,45937,1411,575,152
3001456,48248,1432,572,144
3006492,50513,1491,599,146
3011528,52814,1486,596,143
3016564,55099,1490,615,166
3021600,56920,1450,606,166
3026636,57691,1372,584,158
3031672,59094,1193,541,127
3036708,61962,1207,557,130
3041744,63740,1299,591,127
3046780,64811,1317,585,109
3051816,65492,1471,590,113
3056852,65428,1607,583,108
3061888,65484,1678,597,114
3066924,65588,1767,574,90
3071960,65214,1748,566,85
3076996,65813,1789,570,86
3082032,64541,1766,559,83
3087068,63823,1787,565,94
3092104,62436,1700,543,101
3097140,62682,1692,580,112
3102176,63859,1539,617,107
3107212,64302,1393,635,115
3112248,64293,1329,647,108
3117284,65403,1287,670,119
3122320,66534,1640,706,127
3127356,66770,1637,739,132
3132392,67668,1671,769,134
3137428,68296,1723,821,131
3142464,69774,1774,880,133
3147500,71143,1766,897,136
3152536,71011,1781,915,142
3157572,72089,1738,903,141
3162608,74400,1739,893,145
3167644,74499,1680,878,135
3172680,75100,1360,840,126
3177716,75624,1340,803,120
3182752,75809,1306,760,116
3187788,74825,1278,712,113
3192824,74606,1312,655,104
3197860,75245,1265,603,95
3202896,75695,1236,562,93
3207932,75945,1251,552,87
3212968,74408,1270,559,84
3218004,73234,1288,570,89
3223040,72670,1282,603,92
3228076,72086,1266,616,86
3233112,71993,1285,633,93
3238148,73027,1282,613,90
3243184,72636,1247,626,94
3248220,70744,1217,629,92
3253256,69550,1217,636,89
3258292,68266,1170,630,88
3263328,68494,1150,618,92
3268364,69970,1148,616,95
3273400,70555,1133,596,87
3278436,71374,1178,642,90
3283472,71108,1211,668,82
3288508,70840,1217,703,85
3293544,71595,1198,696,88
3298580,71438,1245,705,89
3303616,71158,1265,698,90
3308652,70920,1315,735,96
3313688,70199,1323,745,97
3318724,70619,1321,741,93
3323760,69705,1339,758,95
3328796,69001,1313,694,95
3333832,69443,1319,679,102
3338868,69873,1256,654,99
3343904,69875,1228,651,90
3348940,70299,1213,648,89
3353976,71445,1216,656,88
3359012,71466,1230,634,92
3364048,72223,1256,647,89
3369084,72169,1297,659,85
3374120,72810,1302,638,86
3379156,73035,1305,647,88
3384192,72491,1267,639,82
3389228,72532,1378,675,93
3394264,72316,1409,674,100
3399300,72968,1500,684,104
3404336,75796,1626,728,118
3409372,85879,2197,768,127
3414408,103970,2853,779,128
3419444,119162,3321,851,150
3424480,131189,3626,903,167
3429516,148080,3982,1017,179
3434552,165340,4282,1100,188
3439588,180162,4433,1174,186
3444624,192511,4545,1357,180
3449660,207142,4603,1536,193
3454696,215542,4613,1616,185
3459732,216288,4127,1719,176
3464768,208005,3546,1788,183
3469804,200692,3130,1790,171
3474840,197340,2899,1837,158
3479876,190263,2688,1821,155
3484912,186422,2496,1824,150
3489948,183084,2325,1776,142
3494984,182616,2285,1662,151
3500020,177871,2255,1526,139
3505056,175887,2197,1428,137
3510092,179409,2318,1317,136
3515128,184249,2401,1255,126
3520164,188412,2422,1205,118
3525200,190724,2471,1190,120
3530236,192872,2547,1178,121
3535272,192342,2545,1118,121
3540308,191913,2627,1106,122
3545344,191647,2788,1195,137
3550380,192047,3189,1338,194
3555416,208964,4086,1464,249
3560452,225997,4701,1601,293
3565488,238078,5064,1685,321
3570524,253515,5432,1799,337
3575560,265205,5623,1898,356
3580596,274641,5736,1925,363
3585632,287645,5964,2015,394
3590668,293417,6016,2019,406
3595704,290647,6000,1982,417
3600740,294168,5751,1834,371
3605776,299790,5177,1750,327
3610812,307525,4964,1707,319
3615848,326636,5311,1797,332
3620884,347935,5591,1789,334
3625920,389248,6415,1815,346
3630956,441052,7020,1847,345
3635992,481201,7432,1926,321
3641028,532641,7946,2035,321
3646064,581963,8794,2111,314
3651100,626423,9324,2196,314
3656136,640694,9621,2247,328
3661172,650187,9624,2310,323
3666208,646040,9228,2246,313
3671244,637686,9018,2313,331
3676280,612437,8296,2247,318
3681316,590982,7747,2196,308
3686352,572853,7515,2213,327
3691388,542428,7693,2758,332
3696424,519997,6840,2652,325
3701460,497446,6308,2580,317
3706496,485987,5841,2542,297
3711532,466308,5501,2445,264
3716568,447711,5582,2591,267
3721604,429480,5351,2519,260
3726640,415136,5331,2560,305
3731676,387802,5179,2558,321
3736712,361829,4966,2473,315
3741748,345676,4333,1904,343
3746784,329871,4326,1897,341
3751820,312260,4201,1896,336
3756856,294941,4178,1891,340
3761892,284462,4084,1865,349
3766928,284405,3707,1644,322
3771964,283135,3663,1569,299
3777000,278162,3453,1468,231
3782036,276319,3495,1450,211
3787072,278120,3447,1382,192
3792108,280146,3443,1317,148
3797144,286523,3633,1321,138
3802180,288730,3894,1325,142
3807216,290581,4014,1297,132
3812252,293822,4192,1324,127
3817288,291189,4287,1336,128
3822324,288429,4310,1340,125
3827360,288731,4381,1328,127
3832396,282467,4321,1328,149
3837432,276496,4279,1324,146
3842468,272535,4261,1330,152
3847504,260998,4001,1277,143
3852540,254618,3805,1255,145
3857576,245322,3636,1235,148
3862612,231916,3494,1193,149
3867648,220003,3342,1135,151
3872684,209241,3170,1108,154
3877720,198130,3066,1092,161
3882756,190241,2942,1021,146
3887792,181371,2916,1027,143
3892828,170336,2940,1014,148
3897864,167035,3115,1057,161
3902900,163524,3175,1123,166
3907936,162049,3177,1166,154
3912972,160752,3073,1190,146
3918008,159864,3068,1218,137
3923044,159098,3159,1244,135
3928080,157810,3131,1211,124
3933116,156183,3173,1265,118
3938152,153921,3323,1341,144
3943188,153764,3265,1339,136
3948224,149827,3190,1312,143
3953260,137704,2812,5843,121
3958296,138751,3082,6454,131
3963332,137878,3034,9650,127
3968368,135126,2901,12096,122
3973404,140395,2792,12061,119
3978440,144737,2778,12060,120
3983476,148819,2776,12047,121
3988512,153842,2590,11931,94
3993548,156646,2541,11887,92
3998584,161358,2487,11886,73
4003620,175911,2986,7315,91
4008656,179143,2948,6651,94
4013692,184964,2985,3400,97
4018728,194031,3388,925,97
4023764,199011,4430,912,104
4028800,204640,5776,964,115
4033836,211339,7295,1051,115
4038872,219725,9240,1246,141
4043908,225496,10041,1473,156
4048944,231236,11421,1697,160
4053980,236000,13487,1948,166
4059016,241894,15129,2227,181
4064052,247577,16839,2554,198
4069088,252356,18580,2872,212
4074124,252751,19328,3213,225
4079160,251084,18907,3507,234
4084196,247882,18041,3722,249
4089232,240930,16450,3910,242
4094268,237083,15959,4024,238
4099304,235979,15205,4131,261
4104340,231569,13607,4451,276
4109376,226566,12206,4483,274
4114412,221184,10728,4483,278
4119448,215241,8985,4466,286
4124484,210834,7544,4438,286
4129520,209492,7106,4452,290
4134556,207849,6917,4468,297
4139592,207215,6967,4400,298
4144628,208750,7514,4315,317
4149664,207679,7648,4238,311
4154700,211224,8045,3892,308
4159736,214460,8275,3826,320
4164772,220158,8958,3746,325
4169808,222580,9582,3673,333
4174844,208843,9170,7583,310
4179880,192684,8473,12144,280
4184916,177905,7766,16577,246
4189952,171695,7590,19087,249
4194988,170102,7489,19086,248
4200024,171392,7643,19051,254
4205060,171779,7593,18985,245
4210096,170441,8138,19067,299
4215132,168413,8035,19102,346
4220168,164807,7798,19090,387
4225204,177604,8197,15065,427
4230240,189151,8676,10312,457
4235276,203412,9329,5720,510
4240312,212177,9448,3045,521
4245348,213386,9057,2969,544
4250384,210387,8257,2840,546
4255420,204530,7377,2745,562
4260456,202471,6346,2497,508
4265492,199545,5775,2315,458
4270528,199449,5380,2168,407
4275564,197017,5396,2048,380
4280600,198125,5435,1968,373
4285636,196006,5238,1879,353
4290672,191101,5101,1799,364
4295708,185572,4929,1680,336
4300744,181918,5038,1674,346
4305780,181152,5065,1673,340
4310816,179933,5040,2166,334
4315852,180581,5022,2140,328
4320888,178241,4881,3037,331
4325924,178029,4694,3013,340
4330960,175139,4590,2991,350
4335996,164947,4196,7067,319
4341032,154436,3735,11467,271
4346068,143878,3284,16141,238
4351104,136148,2844,19713,201
4356140,141585,2747,19636,183
4361176,145960,2776,19111,183
4366212,153368,2864,19096,190
4371248,163160,2931,18143,189
4376284,170185,3003,18132,188
4381320,172772,3002,18127,190
4386356,189235,3521,14002,208
4391392,206099,4059,9614,248
4396428,221893,4658,4930,281
4401464,234281,5344,1294,325
4406500,232306,5740,1302,336
4411536,231071,5998,1293,339
4416572,227316,6230,1299,355
4421608,225049,6565,1338,366
4426644,223155,6754,1357,370
4431680,228886,7111,1342,377
4436716,226561,7509,1374,406
4441752,221345,7917,1442,445
4446788,227185,8611,1455,457
4451824,241001,9013,1411,420
4456860,252717,9354,1385,409
4461896,263738,9762,1353,402
4466932,278026,10891,1369,424
4471968,296415,11680,1381,455
4477004,313054,12371,1368,463
4482040,327665,13024,1379,462
4487076,347818,13746,1373,477
4492112,373357,14694,1326,462
4497148,391003,14735,1318,466
4502184,399734,15184,1369,504
4507220,409025,15374,1412,543
4512256,421136,15279,1402,547
4517292,461709,14335,1305,489
4522328,478457,14018,1280,459
4527364,479772,13804,1320,484
4532400,477315,13590,1331,498
4537436,470591,12849,1345,492
4542472,461156,11918,1279,470
4547508,443094,11578,1291,482
4552544,438796,11227,1307,494
4557580,437351,11702,1310,526
4562616,434849,12838,1350,573
4567652,398601,13758,1440,656
4572688,377933,14155,1511,723
4577724,374250,14605,1501,729
4582760,371343,14772,1514,760
4587796,368373,14888,1512,760
4592832,338855,14319,1578,808
4597868,315251,13732,1562,800
4602904,278542,12934,1551,799
4607940,240740,11715,1520,756
4612976,200830,9944,1480,717
4618012,161515,8582,1437,672
4623048,126167,7262,1335,610
4628084,92611,6077,1315,604
4633120,63274,4985,1255,557
4638156,34819,4218,1211,547
4643192,33278,4042,1113,488
4648228,33289,3921,1074,464
4653264,33167,3711,1030,430
4658300,32837,3344,988,406
4663336,32617,3083,963,390
4668372,32204,2754,926,361
4673408,32397,2598,877,335
4678444,38377,2545,792,294
4683480,50267,2807,754,272
4688516,65495,2969,701,244
4693552,83112,3505,671,234
4698588,104656,3774,670,241
4703624,126065,4106,627,226
4708660,149060,4590,644,236
4713696,168541,5261,646,236
4718732,184641,5482,648,244
4723768,202478,5806,667,252
4728804,210601,6036,700,263
4733840,214006,6093,719,272
4738876,214686,6028,722,271
4743912,214954,5757,732,264
4748948,207468,5747,703,237
4753984,199697,5720,742,262
4759020,189351,5442,725,254
4764056,183560,5081,748,270
4769092,181037,5114,749,268
4774128,176904,5054,732,265
4779164,177001,4861,701,244
4784200,179761,4537,3302,229
4789236,166003,4119,8200,210
4794272,158852,3666,12413,197
4799308,188684,3642,12433,214
4804344,222242,3708,12408,193
4809380,288030,4043,12401,184
4814416,320062,3906,12373,163
4819452,336433,3975,12358,158
4824488,378432,4118,12372,154
4829524,392316,4092,12389,160
4834560,422485,4182,9777,161
4839596,487605,4763,4909,187
4844632,510735,5073,661,199
4849668,521913,4817,620,180
4854704,532937,4519,606,172
4859740,493022,4477,592,176
4864776,496393,4707,589,175
4869812,474173,4410,607,182
4874848,450908,4299,607,182
4879884,439010,4076,607,179
4884920,417513,4254,628,185
4889956,405589,3975,609,173
4894992,438139,3862,629,171
4900028,437888,3749,647,170
4905064,379120,3524,647,173
4910100,344611,3006,682,165
4915136,314369,2792,741,157
4920172,333253,2905,848,145
4925208,328961,2755,991,141
4930244,318301,2679,4979,126
4935280,294110,2127,9900,108
4940316,240504,1825,14828,96
4945352,176130,1574,19761,83
4950388,123246,1408,24690,73
4955424,125567,1302,29615,58
4960460,123796,1112,34531,47
4965496,106949,742,39405,38
4970532,82677,401,44213,21
4975568,56094,89,48993,6
4980604,52342,26,49939,6
4985640,52394,29,49933,6
4990676,72643,395,45846,16
4995712,98504,736,41138,31
5000748,134510,1113,36485,44
5005784,169583,1438,31865,53
5010820,199989,2146,27217,74
5015856,232313,2642,22644,96
5020892,266627,3069,18060,113
5025928,303506,3412,13518,144
5030964,336796,3722,8961,165
5036000,357959,4144,4400,185


==> img/tx-analysis/dogecoin/dogecoin.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-tx-novelties
# Time: Thu Jul 12 14:23:18 IST 2018
tx,potential-addrs,actual-addrs,non-triv-merge?,star-merge?
36371,80865,39268,1720,1236
72742,161314,85342,5496,3855
109113,238955,132614,10374,7488
145484,317494,174542,13263,9377
181855,396270,213763,17868,11486
218226,470480,254780,21234,13058
254597,545205,294638,25054,14937
290968,618871,333051,28446,16565
327339,691908,372610,32046,18474
363710,764968,413479,37971,21143
400081,758967,416010,43228,23398
436452,753374,412788,45698,24425
472823,747720,408597,45991,23526
509194,741622,411874,46598,23492
545565,736130,416511,45669,23384
581936,735507,419624,46164,23885
618307,734018,422136,45671,23666
654678,733217,427354,45882,23753
691049,732090,431542,46288,23892
727420,737548,430828,47232,25605
763791,740164,429813,45218,24944
800162,737241,427855,42125,22720
836533,737003,425989,40438,21489
872904,742911,422123,40303,21074
909275,742856,418133,40172,20439
945646,741892,414729,39416,19816
982017,741136,412367,39676,19593
1018388,848055,408536,39566,19083
1054759,853787,404873,38812,18371
1091130,848248,403941,35048,15344
1127501,843605,402184,32754,13633
1163872,844577,400526,32938,13653
1200243,846918,398943,33252,13757
1236614,841775,397288,32861,13631
1272985,841661,396196,31599,13183
1309356,842241,394269,30818,12672
1345727,843109,393612,30235,12586
1382098,737424,394077,29757,12856
1418469,740719,393433,28879,12589
1454840,743030,392732,27750,12149
1491211,742579,392634,27350,12070
1527582,741789,392854,26642,11844
1563953,739273,392669,26149,11715
1600324,737478,392741,26444,11724
1636695,737506,394117,27790,12189
1673066,737644,394602,28323,12269
1709437,737096,396416,27671,11783
1745808,738316,395012,27489,11409
1782179,784148,449223,27848,11450
1818550,1244026,577443,28690,11972
1854921,1767007,579946,28349,11792
1891292,1766929,578733,27748,11427
1927663,1768069,578374,27062,11295
1964034,1769750,577415,26522,11459
2000405,1769887,575485,25150,11089
2036776,1770689,574196,24764,10922
2073147,1769996,571051,24335,10930
2109518,1768527,569775,23462,10627
2145889,1715245,514158,22926,10444
2182260,1263959,385829,22631,10205
2218631,741711,382518,22977,10494
2255002,742354,381506,22670,10263
2291373,744292,380284,22108,9762
2327744,744301,378800,20985,8902
2364115,743078,377853,20453,8556
2400486,741746,377015,20127,8524
2436857,741924,376768,20274,8575
2473228,740707,376115,20094,8449
2509599,740950,375390,19622,8216
2545970,731664,374151,18842,7773
2582341,731066,372595,18302,7286
2618712,731199,372783,18614,7463
2655083,727551,373074,19027,7800
2691454,727219,372486,19150,7871
2727825,727656,371992,19488,7961
2764196,727390,371768,19279,7817
2800567,726780,370544,18991,7674
2836938,725553,370213,19286,7746
2873309,725791,370542,20084,8274
2909680,723052,370717,20126,8427
2946051,723608,370976,20161,8469
2982422,724250,370072,19733,8246
3018793,728301,368196,18259,7501
3055164,728991,367633,18010,7411
3091535,728497,367274,17682,7319
3127906,728056,366433,17121,7165
3164277,728533,366131,17156,7110
3200648,731125,365867,16583,6934
3237019,729246,364462,15468,6259
3273390,729576,363431,15290,6005
3309761,730929,362716,14747,5816
3346132,730388,362566,14781,5884
3382503,728656,362426,15086,6016
3418874,728899,362207,15244,6015
3455245,729859,362082,15106,5972
3491616,730518,362074,15091,5992
3527987,729883,362118,15095,5982
3564358,727328,361839,15713,6211
3600729,728862,361672,16059,6321
3637100,730405,361750,16391,6386
3673471,729406,361848,16651,6436
3709842,729707,361578,16617,6391
3746213,729588,361940,16731,6409
3782584,728672,362267,16344,6306
3818955,727811,362205,16476,6319
3855326,728831,362459,16617,6354
3891697,730210,362659,16214,6192
3928068,733460,363445,15856,6054
3964439,731428,363920,16204,6181
4000810,732479,366219,16380,6379
4037181,730248,366996,16609,6458
4073552,731697,367412,16457,6451
4109923,732222,367673,16862,6535
4146294,731954,368158,17092,6612
4182665,732191,368170,16635,6459
4219036,730099,368192,16643,6463
4255407,729129,367884,17008,6491
4291778,725635,366430,17333,6451
4328149,725709,365514,17509,6415
4364520,721739,362575,17424,6160
4400891,722813,361087,17616,6095
4437262,719713,359985,18269,6165
4473633,718839,359437,18430,6141
4510004,719028,358736,18945,6154
4546375,716624,356753,21669,6740
4582746,717722,357388,22782,6997
4619117,717571,358526,23595,7142
4655488,719064,360303,24390,7399
4691859,727902,361779,24641,7371
4728230,730500,364225,24759,7445
4764601,729744,366072,24821,7505
4800972,731668,367709,24370,7431
4837343,732367,368321,23868,7278
4873714,731081,369023,23781,7298
4910085,732724,373143,21674,6952
4946456,731888,373610,20859,6721
4982827,732520,374518,19862,6476
5019198,732486,376749,18960,6180
5055569,722604,376713,18618,6173
5091940,723893,376770,18338,6081
5128311,725948,376116,18194,5998
5164682,726430,376317,18757,6147
5201053,728715,376961,19131,6216
5237424,732472,376570,19545,6376
5273795,733931,374495,19576,6308
5310166,737084,373299,19672,6387
5346537,739043,370899,19921,6518
5382908,741140,367620,19718,6460
5419279,745924,366883,19473,6375
5455650,743925,364517,19219,6209
5492021,744484,363536,18836,6097
5528392,749255,362037,18559,5912
5564763,752332,362942,18686,6001
5601134,753953,362579,17961,5741
5637505,760664,362526,18172,5736
5673876,760235,362680,17830,5576
5710247,761398,362971,17522,5461
5746618,762880,363017,17294,5399
5782989,762744,362977,17270,5369
5819360,767659,363109,17494,5452
5855731,770288,363527,17411,5438
5892102,767250,365522,17410,5611
5928473,761581,363849,17192,5557
5964844,764924,364165,17205,5585
6001215,760241,364559,16513,5420
6037586,763739,365203,16544,5514
6073957,766560,365231,16737,5673
6110328,766060,365175,16607,5692
6146699,768881,365441,16268,5626
6183070,767287,365758,16020,5585
6219441,769004,365538,16252,5664
6255812,767432,363779,16062,5490
6292183,772297,363026,16202,5472
6328554,768131,362313,16052,5407
6364925,766243,361358,16650,5574
6401296,767069,360723,17368,5698
6437667,763480,360555,17207,5591
6474038,764093,360283,17597,5697
6510409,763159,360015,17957,5793
6546780,763629,359740,18082,5802
6583151,763892,359793,18297,5871
6619522,769846,360514,18778,6052
6655893,768409,360651,18797,6132
6692264,773807,360680,19437,6323
6728635,777764,361644,19282,6314
6765006,776757,361122,18649,6093
6801377,777278,360689,18816,6107
6837748,779831,366032,18667,6112
6874119,782331,365198,18434,6064
6910490,784150,364841,18340,6052
6946861,786362,365151,18582,6165
6983232,785417,363757,18193,6038
7019603,784131,361811,18549,6080
7055974,779583,360103,18881,6111
7092345,779423,357912,19542,6250
7128716,778581,357413,20091,6404
7165087,781779,357763,20940,6613
7201458,778709,352529,21826,6768
7237829,774236,352582,22803,6961
7274200,773783,352710,24242,7348
7310571,768878,352754,25265,7520
7346942,769732,354209,25784,7640
7383313,769241,355864,26916,7930
7419684,769742,358459,27592,8070
7456055,777862,360241,27703,7991
7492426,778157,361238,28398,8106
7528797,783120,361785,28794,8122
7565168,789808,361974,29200,8171
7601539,799799,362123,29818,8291
7637910,805733,362046,29756,8233
7674281,810530,363599,30706,8753
7710652,811355,363579,31184,8911
7747023,818563,363361,31750,9148
7783394,827021,363235,31429,9137
7819765,837771,357524,33602,10165
7856136,862846,354107,35944,10764
7892507,878318,351177,38418,11416
7928878,896667,350337,40693,11959
7965249,913016,351103,41986,12463
8001620,930308,350574,43582,12815
8037991,949746,349855,44178,12931
8074362,976759,349266,45722,13143
8110733,1002460,349185,46687,13100
8147104,1014880,347198,48233,13388
8183475,1021910,352352,47639,12762
8219846,1023546,355173,46655,12430
8256217,1071615,356470,47480,12520
8292588,1124063,355255,48494,12808
8328959,1158525,352804,52341,13187
8365330,1203983,351909,54824,13724
8401701,1250835,348495,57544,13791
8438072,1293958,346074,59953,14317
8474443,1347890,345731,62319,15004
8510814,1413096,344603,65643,15591
8547185,1468947,343060,69007,16047
8583556,1536648,341026,71686,16624
8619927,1565459,340452,72613,16762
8656298,1596824,338725,72838,16625
8692669,1656500,337081,70737,16253
8729040,1702567,335172,70170,15944
8765411,1722813,334286,69869,15770
8801782,1755327,332694,69769,15817
8838153,1770850,330264,68760,15317
8874524,1800398,329280,67424,14948
8910895,1828962,327491,67241,14817
8947266,1851168,326345,66754,14497
8983637,1861045,323803,65559,14021
9020008,1867912,323020,64875,13693
9056379,1840875,323031,64224,13625
9092750,1815775,321872,63158,13352
9129121,1816441,320656,62053,13233
9165492,1797231,321115,60786,12811
9201863,1796247,323330,60348,12638
9238234,1760274,323764,60619,12697
9274605,1736635,324505,59090,12528
9310976,1715959,327305,57736,12324
9347347,1697763,326190,56652,12240
9383718,1676954,324853,56256,12311
9420089,1685319,322066,55850,12182
9456460,1687347,322020,56362,12422
9492831,1684541,320801,56427,12385
9529202,1671105,318581,56594,12347
9565573,1671743,312845,56080,12287
9601944,1675045,309738,55030,12140
9638315,1674917,307915,54985,12144
9674686,1664240,301763,55950,12360
9711057,1656528,300070,57927,12661
9747428,1623542,297916,60355,13171
9783799,1601669,297486,60382,13476
9820170,1590171,294583,59599,13458
9856541,1584682,303548,58466,13433
9892912,1590579,303226,58253,13590
9929283,1565905,300979,58830,13945
9965654,1552938,298771,58496,13955
10002025,1529936,295538,60493,14041
10038396,1500644,289992,64596,13871
10074767,1453222,284436,68727,13724
10111138,1439465,282210,71608,13370
10147509,1415885,280657,75164,12930
10183880,1393329,281377,76341,12706
10220251,1377121,274189,77093,12464
10256622,1354107,274428,76606,12246
10292993,1343177,277058,77977,11795
10329364,1324746,278290,80903,12168
10365735,1329913,280291,78746,11933
10402106,1314793,285045,76547,12174
10438477,1325563,289087,72528,12131
10474848,1331956,290164,67244,11679
10511219,1331100,289708,65873,11672
10547590,1322706,288827,66157,11431
10583961,1310774,285305,67095,11492
10620332,1304393,283896,68768,11399
10656703,1296664,282553,68253,11345
10693074,1300080,283085,66932,10868
10729445,1277350,280967,68260,11002
10765816,1282399,279837,67292,10622
10802187,1286592,280539,67554,10579
10838558,1290032,280314,69145,10842
10874929,1288692,281396,67386,10593
10911300,1299776,280819,67532,10723
10947671,1314763,282630,67608,10994
10984042,1293196,284952,69159,13601
11020413,1280262,281552,69537,13836
11056784,1259314,275112,68683,13734
11093155,1244359,271158,67523,13343
11129526,1236298,265669,66144,13263
11165897,1228837,257161,64309,12988
11202268,1205362,249157,62750,12746
11238639,1184256,239741,62663,12959
11275010,1161969,233135,61684,12923
11311381,1141768,227085,61179,13272
11347752,1162250,213872,58001,10373
11384123,1169357,208009,55929,9889
11420494,1194776,205959,55584,9738
11456865,1233837,203056,55464,9625
11493236,1268045,196432,54557,9362
11529607,1285792,197709,53779,9161
11565978,1304360,199332,53143,8867
11602349,1328270,201497,52360,8524
11638720,1337414,203152,51513,8255
11675091,1325471,195599,48937,7103
11711462,1333439,199311,48458,7028
11747833,1334361,200795,47983,6987
11784204,1330307,202967,47027,6742
11820575,1309296,205299,46026,6632
11856946,1278380,210851,46059,6604
11893317,1262360,213787,45506,6462
11929688,1269975,216831,45207,6319
11966059,1274184,219796,44831,6222
12002430,1280838,220458,44054,6093
12038801,1297708,223814,44647,6167
12075172,1284279,219818,43745,5917
12111543,1285478,221569,43338,5804
12147914,1293355,224298,43232,5689
12184285,1310111,224885,43452,5668
12220656,1312913,230569,43149,5646
12257027,1315856,227333,41997,5466
12293398,1316706,229111,41551,5494
12329769,1328565,233993,41432,5521
12366140,1352041,238257,41999,5535
12402511,1366471,243014,42454,5585
12438882,1329875,248338,43555,5858
12475253,1276558,243092,42196,5710
12511624,1235317,256078,42155,5988
12547995,1165645,250529,40581,5875
12584366,1137538,255376,40202,5899
12620737,1101692,258847,41475,6112
12657108,1052960,258715,40675,6077
12693479,988142,246035,38803,5853
12729850,924132,240760,37650,5677
12766221,874128,241761,37380,5727
12802592,872318,240496,36153,5664
12838963,872108,244462,36001,5691
12875334,862859,237565,38063,6616
12911705,899229,248383,40915,8428
12948076,905430,246159,40892,8481
12984447,913867,252279,40985,8627
13020818,922543,257909,41836,8830
13057189,939776,270571,43768,9233
13093560,946990,278424,44187,9512
13129931,1039753,338335,43568,9571
13166302,1057840,344570,44153,9815
13202673,1077686,351811,45488,10333
13239044,1086135,347699,43045,9470
13275415,1088162,346468,40765,8062
13311786,1106756,346942,40204,8095
13348157,1127372,348943,40065,8104
13384528,1143856,349839,39958,8191
13420899,1152753,353057,39285,8063
13457270,1162299,354474,40312,8254
13493641,1090382,301581,41813,8338
13530012,1100457,306414,42071,8264
13566383,1118093,311276,42255,7949
13602754,1129373,316412,41821,7631
13639125,1156465,321948,43330,7664
13675496,1165072,323072,46241,8196
13711867,1161115,321720,48549,8730
13748238,1187230,319936,49910,8906
13784609,1218303,318354,51792,9262
13820980,1273275,318384,53361,9616
13857351,1289038,314805,54095,9786
13893722,1314684,310669,55857,9862
13930093,1336404,307180,57526,10232
13966464,1393851,309462,60119,10875
14002835,1389947,304799,60798,10944
14039206,1391952,307559,60022,10875
14075577,1412514,306262,59073,10571
14111948,1428448,307849,61027,10983
14148319,1428645,305113,61458,11044
14184690,1389250,303149,61014,10969
14221061,1372531,304887,61728,11200
14257432,1372959,309706,62697,11910
14293803,1370926,312706,63924,12547
14330174,1338378,310150,63466,12670
14366545,1340273,312222,65444,13498
14402916,1344438,309425,67190,14050
14439287,1364462,309822,69430,15048
14475658,1340421,307394,69899,15507
14512029,1334096,308175,71642,16189
14548400,1370214,306786,73758,16719
14584771,1376550,304834,74671,17239
14621142,1360551,300915,74810,17209
14657513,1376308,298256,75040,16921
14693884,1380158,293660,76429,17030
14730255,1373757,290505,75799,16719
14766626,1372247,285569,75001,16211
14802997,1340841,282606,74092,15611
14839368,1382996,284432,73624,15530
14875739,1392197,284522,73696,15562
14912110,1380121,291497,73526,15430
14948481,1367285,314828,70283,14670
14984852,1388511,334512,67701,14167
15021223,1350879,352099,65603,13942
15057594,1337015,371671,63732,13674
15093965,1316559,390018,61899,13661
15130336,1516651,407732,60655,13840
15166707,2032217,418623,59787,14103
15203078,2354440,432725,56930,13539
15239449,2848891,447228,54239,12965
15275820,3235864,445366,53433,12885
15312191,3571728,424501,56061,13346
15348562,3935422,404696,58312,13640
15384933,4973716,389145,58461,13832
15421304,6001282,375976,58354,13766
15457675,6027982,357249,60165,13783
15494046,5833777,342123,62611,13874
15530417,5348026,334661,64288,13725
15566788,4968878,317894,67459,14154
15603159,4490092,306640,70354,14871
15639530,4077919,299733,71478,15201
15675901,3749270,291845,72100,15547
15712272,3358631,285558,72283,15991
15748643,2314157,275511,74674,15975
15785014,1322701,266189,76179,16316
15821385,1303012,262468,75408,16417
15857756,1279607,257395,74422,16460
15894127,1247370,251142,73207,16452
15930498,1262035,247779,71887,16321
15966869,1228693,243190,70510,15890
16003240,1208921,249220,66414,15008
16039611,1184523,259225,62696,14284
16075982,1165062,270365,59501,13596
16112353,1159432,279868,55298,13096
16148724,1095557,287668,51845,12560
16185095,1072173,295055,48329,11753
16221466,1057302,303869,44915,11114
16257837,1055388,309686,42674,10698
16294208,1016005,315798,39742,10006
16330579,1007841,318648,36559,9312
16366950,1008216,315334,35529,9176
16403321,1014128,310931,35277,8943
16439692,1012962,306245,34649,8637
16476063,1007783,304151,34344,8660
16512434,1006419,302678,33232,8272
16548805,998563,304461,31639,7761
16585176,1008877,300987,31924,7645
16621547,1011003,301216,33037,8369
16657918,1032972,301097,35849,9182
16694289,1011296,301707,40968,10373
16730660,1004294,303426,48163,12529
16767031,1004339,302143,55872,16573
16803402,1016392,300454,59233,17156
16839773,1018812,300795,61379,17132
16876144,1018952,300816,66522,17737
16912515,1031023,298026,71594,18739
16948886,1039848,299327,77114,19513
16985257,1040996,297419,81297,19601
17021628,1036558,293983,84032,19703
17057999,1047045,289906,84557,19376
17094370,1067239,285209,82559,17663
17130741,1089157,282091,80100,14180
17167112,1124725,277165,82872,14263
17203483,1161584,273257,87685,15158
17239854,1190380,267284,88608,15640
17276225,1192535,265204,90901,15997
17312596,1181031,265298,88355,15787
17348967,1157733,267377,85665,15207
17385338,1159352,270684,83217,14727
17421709,1144962,276570,80609,14458
17458080,1146140,282011,76056,14127
17494451,1121238,288818,71965,13738
17530822,1061791,298841,69187,13572
17567193,1017179,306037,63989,12875
17603564,981793,314863,61677,12548
17639935,968864,319076,57455,11872
17676306,951115,322658,54526,11389
17712677,942500,325763,52786,11283
17749048,914260,328824,52761,11310
17785419,907937,329850,51866,11055
17821790,903840,331368,53077,11257
17858161,898402,332689,54603,11442
17894532,930405,332538,54918,11582
17930903,933709,330382,56341,11923
17967274,937293,328053,56583,12285
18003645,938652,328004,57513,12587
18040016,944205,327334,58281,12676
18076387,944319,326021,57790,12501
18112758,951343,325627,57867,12483
18149129,956034,324131,57047,12331
18185500,953516,323020,55952,12154
18221871,978115,321605,56036,12612
18258242,957018,319795,58586,13347
18294613,960994,318654,60239,13466
18330984,966537,317149,61538,13702
18367355,976748,314489,62895,13892
18403726,1008735,308536,64172,14352
18440097,1042620,304345,65794,14925
18476468,1061046,297399,66717,15582
18512839,1081239,292205,68081,16379
18549210,1117903,288607,71376,17417
18585581,1116824,286777,71540,17502
18621952,1155666,280239,69250,17103
18658323,1191256,279439,70689,17742
18694694,1234709,279475,69003,16998
18731065,1264414,281681,68251,16737
18767436,1278596,285485,68534,16551
18803807,1293061,284670,69536,16416
18840178,1292774,290337,72125,16926
18876549,1298691,292744,74380,16572
18912920,1291196,297158,72571,15858
18949291,1314825,297392,71619,15246
18985662,1300519,304106,69705,14474
19022033,1302885,310227,66147,13431
19058404,1428053,407685,68094,13958
19094775,1438820,404145,69694,14351
19131146,1439262,400650,74904,14607
19167517,1448158,399234,77740,14881
19203888,1473572,389594,75801,14248
19240259,1468153,381791,72341,13960
19276630,1435016,369056,71311,13650
19313001,1414057,359812,71792,13689
19349372,1441780,352784,73802,14014
19385743,1466360,341785,74964,14321
19422114,1334582,235563,74700,13826
19458485,1356659,227914,73386,13234
19494856,1366572,223895,68225,12826
19531227,1416353,219121,64185,12184
19567598,1483277,217966,62600,11665
19603969,1521796,216939,63788,11690
19640340,1589090,217274,65312,11708
19676711,1619725,216363,64867,11720
19713082,1661288,211986,63562,11501
19749453,1636932,208352,62063,11247
19785824,1684646,205652,59826,11269
19822195,1653929,203709,58767,11255
19858566,1615884,198479,57937,11309
19894937,1581730,195914,57400,11517
19931308,1539406,193385,56254,11252
19967679,1547366,192140,55287,11236
20004050,1551265,192171,54929,11618
20040421,1509616,191301,54619,11733
20076792,1446679,189569,54022,11742
20113163,1478100,192349,53618,11515
20149534,1402550,191472,53207,11310
20185905,1374457,190223,52726,11436
20222276,1387297,197906,50841,11003
20258647,1335674,199329,50390,10787
20295018,1277972,200389,50786,11119
20331389,1245120,202483,51947,11340
20367760,1187163,220345,52836,11182
20404131,1196751,221812,53617,11073
20440502,1189847,223979,54713,11364
20476873,1123555,220722,55416,11917
20513244,1140703,223172,57010,12326
20549615,1133264,227492,58809,12774
20585986,1108603,224041,62034,13991
20622357,1127381,224898,63513,14329
20658728,1131824,225599,64519,14550
20695099,1137551,225360,64611,14753
20731470,1126858,206211,64436,15105
20767841,1128337,206081,64540,15520
20804212,1126790,204754,64425,15722
20840583,1132873,205243,64772,16157
20876954,1136555,206893,64855,16766
20913325,1160677,206299,64937,17188
20949696,1212267,205153,64256,17184
20986067,1216456,205664,63934,17630
21022438,1220522,208570,63281,18169
21058809,1228109,209427,62850,18596
21095180,1240520,206540,61329,18406
21131551,1229714,202679,60230,18192
21167922,1242234,202125,59083,18020
21204293,1253228,199407,58072,17593
21240664,1232642,195467,57025,17181
21277035,1246105,196305,55676,16852
21313406,1195457,194142,55426,16329
21349777,1174802,192511,55025,16228
21386148,1184857,191184,54890,15895
21422519,1148284,185973,53703,15458
21458890,1123795,187708,53242,15501
21495261,1146959,188979,53251,15334
21531632,1121667,186882,53031,15056
21568003,1125076,188768,52798,15068
21604374,1130819,189282,52682,15086
21640745,1089746,181713,51431,14544
21677116,1085788,179098,50455,14884
21713487,1088889,177821,49058,14536
21749858,1059509,172554,47910,14192
21786229,1050831,175773,48650,14541
21822600,1054690,178728,49518,14986
21858971,1046686,182453,50467,15891
21895342,1053419,188069,52130,16791
21931713,1051511,191447,53411,17349
21968084,1069052,194718,54542,17718
22004455,1101893,203533,56573,18475
22040826,1136336,211184,58055,18631
22077197,1153435,213684,59722,18928
22113568,1151004,216476,60625,19170
22149939,1158531,218546,60925,18925
22186310,1213299,218543,61605,18679
22222681,1194559,215871,61185,18265
22259052,1187071,211189,59981,17767
22295423,1192808,211561,59868,17415
22331794,1193142,210354,59562,17122
22368165,1173415,210788,59988,17217
22404536,1147928,211734,60050,17091
22440907,1148328,216036,60550,17099
22477278,1178633,222720,61417,17531
22513649,1206794,224169,62285,18113
22550020,1207176,230558,62992,19091
22586391,1223598,233845,64425,19521
22622762,1239703,239718,66884,20120
22659133,1256317,241166,67648,20319
22695504,1260465,241905,68381,20124
22731875,1278979,242526,69514,19805
22768246,1299071,245807,71098,19904
22804617,1289467,244201,71228,19780
22840988,1311689,241048,71558,19013
22877359,1324226,239155,71910,18245
22913730,1316494,234650,72367,17219
22950101,1334394,238250,71886,16563
22986472,1321410,238739,70509,15755
23022843,1291853,239535,69959,15370
23059214,1292967,240538,69706,15254
23095585,1282585,240204,67599,15005
23131956,1263736,237022,66104,14877
23168327,1306851,235642,65636,14835
23204698,1301529,235101,65190,15092
23241069,1317377,236616,64152,14929
23277440,1336070,239638,63038,14745
23313811,1357857,235715,62966,14898
23350182,1423803,235750,62467,14979
23386553,1460095,231676,62741,14980
23422924,1456770,232325,62382,15196
23459295,1489053,230276,62409,15218
23495666,1520281,226762,62247,15016
23532037,1488925,225979,62322,14944
23568408,1506825,223006,61776,14851
23604779,1488614,221604,62237,15403
23641150,1481594,216230,62347,15800
23677521,1450584,216583,61770,15763
23713892,1401199,223583,61985,15896
23750263,1395010,234501,60499,15927
23786634,1401311,229343,59351,15759
23823005,1373299,225466,58513,15574
23859376,1362929,223839,57430,15287
23895747,1378422,222182,56687,15085
23932118,1375584,221997,55984,14916
23968489,1385392,219308,54690,14393
24004860,1391113,217301,54008,13823
24041231,1387811,212253,53724,13694
24077602,1414178,200424,53181,13571
24113973,1431333,184830,53666,13298
24150344,1411953,183086,53950,13084
24186715,1436205,182531,54575,13172
24223086,1469455,180186,55212,13210
24259457,1453523,178126,55127,13363
24295828,1447817,175644,55215,13390
24332199,1428835,172803,54993,13366
24368570,1384744,172458,55630,13836
24404941,1403514,172772,55475,13835
24441312,1389355,171070,55300,13834
24477683,1358261,171832,55541,14250
24514054,1377304,178924,56098,14632
24550425,1355186,178277,56424,14482
24586796,1300298,177677,56370,14502
24623167,1297611,178285,56441,14584
24659538,1287218,179024,56847,14669
24695909,1249773,179775,57356,14831
24732280,1242492,181083,57632,15094
24768651,1199422,183604,59038,15651
24805022,1180212,187077,60003,16069
24841393,1157663,189401,60416,16029
24877764,1124852,185743,60845,16218
24914135,1131493,189181,61415,16669
24950506,1123500,192111,61871,17146
24986877,1110313,194969,62845,17472
25023248,1082791,198605,64032,17851
25059619,1121857,202392,65121,18166
25095990,1140498,204345,65610,18009
25132361,1164526,205822,65125,17666
25168732,1195757,208483,64994,17594
25205103,1228368,212162,64933,17823
25241474,1256990,210584,64527,17771
25277845,1274132,208925,63892,17778
25314216,1273138,197861,60895,16777
25350587,1278788,197274,60244,16702
25386958,1320260,198098,59875,16902
25423329,1321668,199359,60050,17278
25459700,1331587,199433,58771,17143
25496071,1336521,200383,58651,17228
25532442,1342988,200661,58864,17211
25568813,1328604,198996,58381,17081
25605184,1307701,200721,57681,17048
25641555,1291437,203970,58161,17591
25677926,1296814,221828,62852,20066
25714297,1298913,224997,63652,20761
25750668,1261438,224495,62319,20552
25787039,1240399,222833,60787,20231
25823410,1239964,222863,60361,20149
25859781,1219695,224494,60758,20487
25896152,1168717,228007,61072,21204
25932523,1170664,231531,62271,21545
25968894,1158556,236949,63989,22055
26005265,1160323,240967,65255,22523
26041636,1161369,240228,65192,22052
26078007,1167645,241804,65922,22003
26114378,1167467,245739,68577,23057
26150749,1187505,253374,71694,23915
26187120,1180906,260133,74743,25176
26223491,1185946,264357,76438,26241
26259862,1226479,267603,78488,27098
26296233,1224209,270768,80293,28182
26332604,1239036,278448,97438,27120
26368975,1199515,282492,106463,26553
26405346,1192145,285524,110804,26411
26441717,1155412,286567,110631,26990
26478088,1157820,293625,111383,27884
26514459,1131272,293676,111258,28179
26550830,1115096,296131,111887,28594
26587201,1128327,296393,112072,28508
26623572,1111772,293116,111632,28105
26659943,1121517,292852,110679,27658
26696314,1124869,286594,94885,29547
26732685,1163890,282601,87144,30353
26769056,1173651,281490,84205,30958
26805427,1217445,282507,85471,31084
26841798,1232276,277042,85547,30554
26878169,1256649,277199,86079,30897
26914540,1260812,272855,84743,30173
26950911,1244872,271960,83343,29242
26987282,1221100,271386,81823,28492
27023653,1203340,270118,80540,27733
27060024,1204306,271841,78985,26701
27096395,1197246,274041,77016,25792
27132766,1200093,274487,74919,24402
27169137,1159690,275300,73177,23121
27205508,1145749,277458,71822,22218
27241879,1139225,276481,69326,20817
27278250,1128884,279962,68441,20295
27314621,1119332,282778,67606,20358
27350992,1123059,287583,66760,20451
27387363,1106825,289765,67474,20484
27423734,1109121,290163,67681,20631
27460105,1111668,291724,68149,20769
27496476,1089869,291515,67527,21024
27532847,1111013,291320,67850,21377
27569218,1090937,289220,67067,20948
27605589,1070930,288910,67223,21136
27641960,1063365,287370,67626,21268
27678331,1050226,283778,68045,20965
27714702,1058258,280688,69038,20452
27751073,1062493,277837,68819,20119
27787444,1033006,276027,68672,19802
27823815,1046918,274714,68632,19485
27860186,1056433,274071,68722,19087
27896557,1042546,274860,68325,18849
27932928,1092301,274117,68068,18601
27969299,1080957,274859,68239,18287
28005670,1085570,275183,69063,18072
28042041,1075251,274401,69082,17850
28078412,1075128,275202,69154,17700
28114783,1085038,277944,70128,18053
28151154,1117182,277469,70131,17919
28187525,1108496,275524,69743,17752
28223896,1105061,276590,69461,17708
28260267,1091240,276313,72454,17705
28296638,1058945,277644,75616,17537
28333009,1070568,277927,77348,17934
28369380,1074550,278237,77576,18552
28405751,1102961,279660,77881,18721
28442122,1089149,280358,78325,19326
28478493,1076696,280499,77364,19292
28514864,1058073,283274,77799,19610
28551235,1028319,288820,78424,20038
28587606,1028345,292151,79885,20453
28623977,1042073,297035,78158,20656
28660348,1034783,298700,76391,21089
28696719,1016211,301744,76022,21246
28733090,996193,305377,76089,20969
28769461,1020142,319484,77712,21620
28805832,1004356,328099,79377,22287
28842203,993896,334765,80270,22973
28878574,976286,338681,81515,23304
28914945,961133,339367,81463,23371
28951316,966517,341438,82551,23665
28987687,952874,343117,83966,23903
29024058,935387,348466,85376,24673
29060429,938242,351066,86482,24810
29096800,953485,351686,87543,25323
29133171,927352,343040,87379,25290
29169542,952604,336653,87021,24749
29205913,981835,334013,87539,24269
29242284,1012583,331720,87573,23884
29278655,1021051,327260,88013,23608
29315026,1044030,324032,88104,23250
29351397,1051210,316256,86524,22899
29387768,1057235,309191,84669,22008
29424139,1067386,304964,83601,21413
29460510,1057152,301477,82886,20816
29496881,1038157,297827,81945,20235
29533252,1032812,296217,81421,19857
29569623,1007037,292492,81383,19510
29605994,984541,290472,80597,19352
29642365,983267,291711,80731,19292
29678736,944761,289974,79679,18973
29715107,949308,293133,79985,18743
29751478,945787,300981,80423,18885
29787849,937529,297237,78997,18505
29824220,935840,296068,78580,17931
29860591,942928,297799,78960,17855
29896962,933346,297622,78632,17815
29933333,939568,299339,78656,17928
29969704,928175,300614,78649,18124
30006075,929976,302425,78247,18197
30042446,936196,305159,78250,18402
30078817,913695,306565,77385,18477
30115188,918758,301420,76645,18168
30151559,929226,307258,77250,18364
30187930,929023,309920,76528,18566
30224301,925550,311245,75355,18472
30260672,925244,313013,74421,18385
30297043,921150,314188,74436,18431
30333414,948251,316244,75926,18619
30369785,972498,317101,77184,18646
30406156,987992,316705,78982,18634
30442527,1015596,316722,80662,18609
30478898,1034321,317338,82268,18627
30515269,1070855,318636,84173,18612
30551640,1115321,318851,85888,18390
30588011,1153676,321371,89493,18519
30624382,1208362,321215,92214,18160
30660753,1259906,321534,92747,17708
30697124,1295719,320534,92314,17070
30733495,1334713,318282,91581,16618
30769866,1402849,317260,90650,16166
30806237,1474434,312715,90405,15759
30842608,1555286,310294,91007,15664
30878979,1597166,302549,90475,15399
30915350,1671200,298981,90460,15112
30951721,1789110,291030,89226,14565
30988092,1878772,286019,88519,14245
31024463,1991460,279425,88554,13958
31060834,2108085,277084,89124,13689
31097205,2225176,274832,90341,13552
31133576,2299441,272333,90945,13492
31169947,2353838,272708,90873,13267
31206318,2389980,270471,89509,12810
31242689,2415322,271107,88590,12373
31279060,2304255,269732,86374,12200
31315431,2165445,269975,85308,12465
31351802,2028788,270656,84379,12781
31388173,1866614,274470,81640,12783
31424544,1696270,272407,79862,12969
31460915,1530170,272542,78082,13106
31497286,1383151,273447,77298,13221
31533657,1250907,272889,77589,13624
31570028,1114382,273098,77314,14086
31606399,1018349,275496,77344,14655
31642770,1017506,280786,78973,15269
31679141,1020181,284361,79890,15558
31715512,1028191,288290,80248,15732
31751883,1034727,288367,82613,16290
31788254,1048369,291178,84041,16695
31824625,1055256,293503,85395,17051
31860996,1066308,296280,85696,17286
31897367,1062552,300561,85995,17940
31933738,1087415,306644,87619,18745
31970109,1110107,314378,88884,19152
32006480,1098508,314379,89086,19526
32042851,1095588,316880,88494,19850
32079222,1091639,318596,88627,20202
32115593,1095319,324743,89235,20871
32151964,1089326,329121,88984,21381
32188335,1070679,333154,88738,21869
32224706,1061274,338647,88923,22467
32261077,1064568,343346,89102,22664
32297448,1046585,349244,88896,23005
32333819,1013671,351675,89145,23729
32370190,1012663,357607,89204,24343
32406561,999924,365655,88699,24953
32442932,991955,371820,88766,25810
32479303,980176,377305,88091,26248
32515674,979418,384142,88638,27169
32552045,973394,395119,88569,28078
32588416,964683,399848,88188,28701
32624787,948129,403309,87354,29123
32661158,938939,405593,86798,29424
32697529,932412,408846,85645,29413
32733900,931933,412393,84974,29369
32770271,940712,413205,85368,29338
32806642,935275,416141,85965,29499
32843013,930557,415046,86270,29520
32879384,927652,415164,85929,28930
32915755,940998,411277,86440,28570
32952126,935270,410681,86599,28537
32988497,941926,413934,86802,28807
33024868,943484,416880,86937,29043
33061239,945402,421958,87405,29341
33097610,944664,427096,86938,29624
33133981,938927,431480,86588,29958
33170352,940368,436703,84413,29900
33206723,941124,441783,83158,30093
33243094,932355,444428,82481,30525
33279465,922219,442876,81269,30744
33315836,922598,442206,80644,30782
33352207,923170,442274,80638,30662
33388578,938815,440929,80613,30334
33424949,944499,435662,80881,30367
33461320,959873,430402,82562,30530
33497691,960075,423565,83897,30718
33534062,963973,415372,86164,30818
33570433,982420,408176,87578,30189
33606804,989268,403460,88463,29649
33643175,1001323,402600,89692,29331
33679546,1037941,410643,90981,29037
33715917,1079618,414512,91357,28320
33752288,1089831,416474,92440,27989
33788659,1091465,413290,92994,27668
33825030,1093569,408808,93151,27274
33861401,1104339,410620,93567,26861
33897772,1112819,408310,93764,26598
33934143,1109129,405900,93872,26640
33970514,1127732,403742,94010,26701
34006885,1140084,401918,94477,26461
34043256,1126724,390321,94679,26293
34079627,1096361,379220,94721,26468
34115998,1078091,370951,93783,26255
34152369,1082818,366358,92724,25810
34188740,1075509,362535,91810,25233
34225111,1102147,355031,91001,24784
34261482,1100673,349886,89813,24273
34297853,1096203,347496,89107,24121
34334224,1079547,341151,87727,23689
34370595,1065618,333461,85918,23324
34406966,1066470,328997,84336,22947
34443337,1052762,321116,82861,22562
34479708,1049379,312951,81766,22280
34516079,1047441,306106,80784,21948
34552450,1043571,302575,79848,22175
34588821,1014464,295008,77990,21629
34625192,1011569,288572,76450,21138
34661563,1001694,278482,74652,20647
34697934,971506,271206,72921,19433
34734305,934923,264625,73861,18090
34770676,910014,256396,73512,17451
34807047,907970,252164,72539,17110
34843418,912711,247893,71698,16919
34879789,911044,244772,71106,16737
34916160,911748,239034,70130,16203
34952531,898676,235705,69885,16217
34988902,894736,238986,71095,16644
35025273,901091,246816,73900,16950
35061644,947083,259268,77849,18401
35098015,998254,272195,79602,20112
35134386,1017172,283679,82174,21175
35170757,1039905,294757,85823,22057
35207128,1052530,305600,88983,22766
35243499,1064561,317838,91874,23333
35279870,1082884,328178,94657,24029
35316241,1111070,339419,96359,24288
35352612,1121016,345581,97284,24307
35388983,1155519,347200,96684,24451
35425354,1139769,341049,94634,24172
35461725,1125898,335403,91824,23572
35498096,1125205,329289,89018,22948
35534467,1119949,323872,85970,22099
35570838,1118555,318883,83502,21448
35607209,1105423,312220,81104,21100
35643580,1101164,306576,78890,20496
35679951,1092684,299388,77089,20071
35716322,1096835,291492,74688,19460
35752693,1080585,288372,72532,18863
35789064,1082267,286949,70916,18412
35825435,1080101,284295,70084,18473
35861806,1069985,281172,69167,18438
35898177,1063981,278731,68637,18416
35934548,1075673,272368,67196,18094
35970919,1102131,272939,66710,17648
36007290,1090671,267615,65749,17318
36043661,1088378,266131,65543,17320
36080032,1071405,264138,65537,17538
36116403,1047590,257261,65259,17568
36152774,1045659,253218,64652,17392
36189145,1062870,252654,65120,17139
36225516,1107653,263926,68949,17731
36261887,1138021,272097,72374,18436
36298258,1147049,284282,76397,19049
36334629,1156014,290636,79344,19722
36371000,1202990,305381,83325,20250


==> img/tx-analysis/litecoin/litecoin.csv <==
# Generated by QuantaBytes Technology Limited
# Key: :quantabytes.store.lmdb/dump-tx-novelties-sma
# Time: Thu Jul 12 14:44:35 IST 2018
tx,potential-addrs,actual-addrs,non-triv-merge?,star-merge?
23844,31892,24022,1664,1491
47688,72063,47739,4441,3806
71532,112676,71456,7280,6273
95376,1174864,101963,10419,8549
119220,3397262,141641,14130,12218
143064,5052482,165709,18273,16155
166908,9299054,186449,21042,18456
190752,9347438,208654,25259,21486
214596,9385590,232037,29323,25185
238440,9423245,255609,33382,28768
262284,11161237,254947,35552,30680
286128,11174834,253502,36659,31723
309972,12814698,251704,37556,32416
333816,11797665,243020,38426,33238
357660,9629846,225954,38661,33005
381504,8030782,225010,38473,32687
405348,3835037,227369,39145,33422
429192,3833822,227885,38522,33435
453036,3846283,227787,38794,32952
476880,3863503,227410,39055,32048
500724,2142382,227335,39343,31125
524568,2135718,228025,39748,30136
548412,501079,227294,41393,29484
572256,507400,225930,41870,28698
596100,502501,226114,42211,27850
619944,497756,226132,42661,26646
643788,502736,226030,43205,26294
667632,510730,226401,43571,25916
691476,509122,226429,43082,25395
715320,516961,226129,42693,25179
739164,528869,225423,42168,25181
763008,548784,224244,42221,25391
786852,575801,225712,41384,25545
810696,595121,227800,41514,25799
834540,615128,227447,41698,25662
858384,626918,226046,41539,25314
882228,626361,225728,44002,24779
906072,635669,225701,44392,23881
929916,649083,225835,45471,22938
953760,644029,225708,46045,22195
977604,639627,227107,46374,21256
1001448,628659,230533,45689,20101
1025292,632391,233255,44358,18604
1049136,627175,235990,42666,17289
1072980,628270,239042,41192,16058
1096824,632251,242662,39655,15001
1120668,661283,244742,35667,13818
1144512,670956,245848,33763,12972
1168356,686701,246897,31776,12255
1192200,718791,248094,29786,11584
1216044,742744,248152,28551,10953
1239888,768766,247235,27555,10435
1263732,776529,246108,27044,10158
1287576,795180,245454,27635,10051
1311420,810800,244052,27725,9970
1335264,827123,242396,29052,10466
1359108,842370,241019,30061,10767
1382952,860893,240205,30823,11060
1406796,878732,238860,31365,11270
1430640,887700,237696,32116,11387
1454484,907111,236321,32051,11515
1478328,929795,234692,31932,11597
1502172,940742,232716,31926,11773
1526016,967462,230234,30925,11610
1549860,976664,228407,31007,11614
1573704,982024,226608,29704,11073
1597548,973764,225093,29715,10998
1621392,975694,223641,30175,10927
1645236,975565,222423,30462,10855
1669080,978640,221714,31137,10821
1692924,976170,221304,32309,11027
1716768,971122,220433,33417,11198
1740612,955211,219882,34148,11246
1764456,930135,219178,34874,11452
1788300,916067,218433,34935,11481
1812144,904959,218077,35989,11725
1835988,895070,217596,35974,11818
1859832,881188,217379,35520,11965
1883676,852331,216765,35274,12020
1907520,822461,216127,35265,12217
1931364,798672,214681,35190,12231
1955208,771633,213766,35431,12451
1979052,777225,212518,36167,12684
2002896,775513,211316,37268,12894
2026740,775935,210302,38834,13170
2050584,780530,209230,40540,13337
2074428,784880,208571,42112,13298
2098272,785053,207314,43619,13331
2122116,795832,206799,45088,13551
2145960,802488,206941,45980,13730
2169804,802661,208783,49142,14068
2193648,796607,211877,53060,14437
2217492,784981,215618,55130,14873
2241336,775328,219475,56653,15425
2265180,754281,226949,58054,16071
2289024,736028,234561,57508,16818
2312868,715345,242080,57344,17573
2336712,696553,251348,57885,18419
2360556,677026,262880,58310,19536
2384400,659191,273691,58060,20440
2408244,653100,283439,56089,21151
2432088,650446,290536,53365,21897
2455932,644424,297841,52219,22466
2479776,641729,305454,51278,23014
2503620,656596,308018,49866,23397
2527464,667129,310685,49423,23375
2551308,675896,313143,49201,23690
2575152,692209,313447,48536,23632
2598996,714752,311371,47819,23215
2622840,726796,309316,48732,23424
2646684,732215,307984,48796,23687
2670528,743997,306925,48133,23335
2694372,765263,305259,47064,22827
2718216,776925,302549,46402,22257
2742060,805926,299663,46664,22241
2765904,813661,296975,46473,22130
2789748,826141,295243,46544,21867
2813592,826946,292839,46494,21837
2837436,833866,290917,46460,21792
2861280,835723,288128,46035,21453
2885124,846812,284644,46079,20863
2908968,857270,281511,45918,20429
2932812,854699,277995,46568,20389
2956656,863170,275165,46852,20112
2980500,847176,273566,45994,19276
3004344,855384,271308,45891,18911
3028188,851428,269243,46041,18804
3052032,847382,268988,46318,18752
3075876,834204,267509,46520,18717
3099720,835186,267500,46402,18765
3123564,832195,266247,45895,18840
3147408,831562,265027,45472,18829
3171252,836278,265968,45068,18819
3195096,823502,266167,45014,19089
3218940,809326,265847,45330,19318
3242784,792951,265243,46140,19651
3266628,793296,263786,46470,19706
3290472,793762,261797,46915,19613
3314316,814062,261847,46859,19422
3338160,835944,259403,46871,18909
3362004,839959,257879,46919,18539
3385848,846918,257198,47634,18581
3409692,840183,254492,47964,18423
3433536,842306,252543,48236,18159
3457380,850397,251799,48639,18034
3481224,863314,252079,48047,17701
3505068,868765,250937,47754,17205
3528912,860188,251542,48250,17179
3552756,850044,250685,48417,17003
3576600,835064,250684,48018,16629
3600444,840679,251005,48374,16445
3624288,829675,250417,49223,16354
3648132,827099,249651,50537,16483
3671976,831500,250355,50758,16428
3695820,819619,248210,53138,16873
3719664,801194,245982,56095,17161
3743508,790982,246967,56432,17244
3767352,817635,246317,55712,16925
3791196,809216,245414,55831,16805
3815040,808409,245470,56441,16944
3838884,808161,245154,56410,17028
3862728,806926,245481,55694,16867
3886572,811386,246599,54809,16545
3910416,814547,245066,54238,16284
3934260,833069,246239,52109,15530
3958104,841435,246637,50405,15244
3981948,845767,244080,51184,15161
4005792,833176,241890,52636,15236
4029636,838965,239957,53202,15414
4053480,840199,237071,53503,15350
4077324,835690,234237,54126,15136
4101168,846848,231590,54655,14937
4125012,849508,229748,54301,14880
4148856,853630,229035,54335,14812
4172700,843858,225140,54765,14723
4196544,844739,221944,55245,14656
4220388,845832,220948,54477,14591
4244232,849511,217184,54333,14318
4268076,840191,213084,56498,14155
4291920,838774,211778,57322,14134
4315764,828646,211226,58549,14226
4339608,811058,210324,60225,14359
4363452,792269,207704,62512,14302
4387296,784573,205777,64768,14406
4411140,783723,208875,65573,14440
4434984,781465,208640,66611,14986
4458828,777239,208172,68232,15770
4482672,772556,211166,68145,15861
4506516,769922,214410,66319,15733
4530360,760571,214629,66425,15660
4554204,751126,214301,66931,15649
4578048,746300,213673,67956,15950
4601892,735411,215514,69556,16801
4625736,712627,216471,70225,17653
4649580,693622,215353,70552,18756
4673424,679721,213311,71075,18191
4697268,665492,210348,71688,17668
4721112,645712,208263,73480,18399
4744956,642482,204574,75772,18737
4768800,632111,202220,76807,18836
4792644,629269,200129,76834,18884
4816488,625671,199007,75431,18664
4840332,634127,195553,73021,18007
4864176,637257,191838,73363,17326
4888020,645566,188100,73678,16382
4911864,648966,188463,72640,16398
4935708,655700,189436,71974,16185
4959552,667297,184869,71470,15125
4983396,702616,186451,70548,14798
5007240,710184,186865,69237,14707
5031084,715458,186798,68680,14701
5054928,720622,185781,69159,14476
5078772,724384,184891,68714,14196
5102616,731459,183066,66757,13871
5126460,726621,178276,64251,13299
5150304,726208,176792,62875,12870
5174148,722080,174537,61646,12593
5197992,717897,175887,59245,12531
5221836,683555,174104,57319,12402
5245680,678686,177093,55565,12004
5269524,681948,176143,53873,11647
5293368,679092,175214,51966,11532
5317212,679137,174954,51796,11382
5341056,679866,178126,51685,11439
5364900,690087,183414,52698,11700
5388744,689550,186194,53160,12126
5412588,692727,188862,53403,12370
5436432,691426,189350,55788,13061
5460276,690847,189357,57412,14155
5484120,686214,183907,59053,15007
5507964,698819,205299,60768,16158
5531808,726561,238384,60817,16768
5555652,711857,233492,59524,16955
5579496,675597,221755,55297,16122
5603340,647386,217212,52168,15398
5627184,640284,219530,49232,14514
5651028,647428,218910,49386,14306
5674872,663370,218067,47292,13547
5698716,685712,214164,44411,12077
5722560,721299,212698,42661,11122
5746404,708926,194594,40424,9771
5770248,717540,165815,41925,9296
5794092,763881,174497,44527,9352
5817936,823129,185612,50056,10308
5841780,887396,191607,54572,11021
5865624,941497,189298,58874,11567
5889468,976396,190490,60159,11937
5913312,985111,192644,61766,12290
5937156,995979,199723,65333,12831
5961000,1000821,203186,69266,13425
5984844,1032137,200998,72600,14013
6008688,1042073,198366,72884,14087
6032532,1035136,195362,73788,14059
6056376,1056111,196411,74728,14064
6080220,1065091,195965,75446,14170
6104064,1059944,195800,76569,14369
6127908,1048921,196788,77681,14205
6151752,1064759,196218,78445,13994
6175596,1063633,191600,79444,13603
6199440,1041652,190480,80227,13243
6223284,1020767,192249,78867,12647
6247128,960721,193142,76788,12130
6270972,971457,193729,76064,11639
6294816,922782,193699,73679,10849
6318660,885600,192240,74838,10725
6342504,874601,190407,76438,10461
6366348,849552,188137,74556,10483
6390192,823093,192024,74215,11255
6414036,798468,192949,75325,11625
6437880,798359,194600,74537,11812
6461724,808887,193555,75343,12249
6485568,827570,191675,78048,12711
6509412,803167,191265,78620,13150
6533256,820809,190066,80646,13800
6557100,826683,189681,80061,13891
6580944,814670,190054,77486,13967
6604788,817846,189915,78065,13842
6628632,822924,185916,77710,13496
6652476,819322,183613,75919,13475
6676320,828465,181134,74583,13404
6700164,822035,176905,74219,13230
6724008,832275,173188,73086,13097
6747852,835386,168542,71332,13007
6771696,827099,163582,69873,12982
6795540,810380,158775,68415,12940
6819384,804876,153651,66876,12657
6843228,801678,148035,65773,12375
6867072,778325,140520,63627,11479
6890916,765642,136292,60499,10999
6914760,752731,135154,59711,10878
6938604,741364,137332,60054,10997
6962448,723732,137589,61113,10887
6986292,702976,138758,62444,10943
7010136,704255,139235,63599,10903
7033980,699620,139144,64822,10935
7057824,700678,139583,64850,11014
7081668,694658,139304,65259,11001
7105512,700891,140907,65900,11200
7129356,720946,141224,66712,11057
7153200,709615,137078,67333,10678
7177044,695790,132196,65923,10255
7200888,698641,129613,63901,9949
7224732,700664,132648,62985,9758
7248576,705503,138588,61623,9594
7272420,727192,144954,59840,9446
7296264,732891,152686,60910,9722
7320108,736849,157930,61281,9951
7343952,749065,167432,61061,10254
7367796,742679,176022,61445,10845
7391640,763056,183956,61362,11375
7415484,789365,192408,62489,11899
7439328,797222,201473,64996,12504
7463172,829030,203600,65318,12558
7487016,854630,203415,66377,12962
7510860,854798,202872,67086,13352
7534704,859814,201268,67014,13496
7558548,878300,202934,67192,13572
7582392,899683,199206,68564,13674
7606236,901763,196309,69917,13495
7630080,917308,199177,70046,13507
7653924,922966,197148,70071,13563
7677768,938204,194615,68630,13527
7701612,927310,196576,68351,13829
7725456,906413,197722,67165,13719
7749300,882214,196749,66376,13543
7773144,891721,198221,65037,13285
7796988,887529,198051,64080,13163
7820832,868620,196019,63516,12980
7844676,889723,193000,62199,12850
7868520,881254,185757,62298,12523
7892364,862035,182285,62619,12187
7916208,846851,177435,63848,11952
7940052,839604,169492,66083,11768
7963896,826947,160347,67673,11430
7987740,846541,154583,67360,10960
8011584,824674,147010,67852,10582
8035428,799977,139865,67817,10333
8059272,802929,138239,67527,10216
8083116,784356,137857,67206,9980
8106960,767978,136828,66381,9954
8130804,763961,135894,65831,9930
8154648,752019,134955,65529,9831
8178492,747057,138163,64665,9874
8202336,748487,143928,65241,10275
8226180,749521,151934,67667,10920
8250024,753490,157207,69621,11411
8273868,761790,162407,71537,11784
8297712,756292,165888,73335,12246
8321556,759071,171749,75471,12915
8345400,765083,176600,77437,13346
8369244,772779,180292,78056,13520
8393088,785448,184721,78169,13666
8416932,786129,184663,78584,13680
8440776,789995,186285,78575,13669
8464620,782648,184833,78650,13539
8488464,793187,184411,79116,13598
8512308,809163,183145,79478,13537
8536152,809856,182997,80149,13425
8559996,809154,179417,80520,13198
8583840,806046,177674,81254,13183
8607684,807656,175855,82483,13250
8631528,812660,175043,83409,13521
8655372,812883,173693,83633,13627
8679216,812943,171714,84013,13827
8703060,815031,168333,84337,13861
8726904,794391,165533,84634,14015
8750748,779661,166974,85793,14264
8774592,774773,166380,85403,14375
8798436,767161,165761,85328,14667
8822280,757757,163810,85147,14746
8846124,762145,163616,85491,14849
8869968,759687,163514,85026,14761
8893812,759274,163255,84737,14847
8917656,758753,161484,84273,14611
8941500,757782,161890,83555,14545
8965344,763111,161614,82835,14258
8989188,771049,160107,81342,14081
9013032,770294,160108,81825,14055
9036876,765309,162296,81309,13783
9060720,778547,167754,80897,13709
9084564,777970,170475,79839,13514
9108408,789735,172424,79727,13448
9132252,787387,172541,79505,13400
9156096,799140,176393,78948,13409
9179940,814944,181183,77929,13496
9203784,828576,186260,77682,13803
9227628,847459,190791,76501,14115
9251472,882551,200406,74946,14470
9275316,925049,220131,74335,15496
9299160,957160,231948,73164,16176
9323004,978499,240215,72388,17135
9346848,982993,245448,72429,18043
9370692,1009254,253832,72212,18646
9394536,981834,259652,72410,19865
9418380,973912,265532,72798,20690
9442224,949312,273018,72456,21753
9466068,929393,276821,73024,22565
9489912,888951,273450,72851,23173
9513756,869001,261147,73481,22977
9537600,834605,257540,74311,23598
9561444,804658,258155,74303,23768
9585288,779885,261119,74009,23947
9609132,765619,268459,74199,24741
9632976,768090,271955,74077,24722
9656820,751876,280132,73332,24863
9680664,757313,285000,72933,24865
9704508,743007,293020,72912,25232
9728352,738972,302530,73089,25719
9752196,711245,309522,72276,26256
9776040,718323,317048,71305,26276
9799884,717327,323895,71492,27070
9823728,714288,331831,72266,27906
9847572,708470,339230,71625,27968
9871416,704310,345206,72058,29042
9895260,709729,347837,73215,29905
9919104,696554,347710,73405,30291
9942948,708047,355623,72769,30401
9966792,724185,359115,72392,30064
9990636,735655,363697,71717,30114
10014480,720069,363472,71181,29951
10038324,719991,365326,70252,29076
10062168,725033,365533,68996,28578
10086012,713609,360526,68373,28353
10109856,714576,359280,67042,27364
10133700,710433,355025,65601,26485
10157544,729980,355217,65162,26272
10181388,719644,348677,64820,26106
10205232,702063,345845,64496,26199
10229076,698517,342169,63941,25776
10252920,694156,338725,63175,25387
10276764,689435,337037,62839,25775
10300608,684768,336073,61881,25638
10324452,679708,335091,60890,25271
10348296,678584,334288,60204,25174
10372140,675350,332848,59827,25125
10395984,652162,332326,58485,24496
10419828,665000,330502,57684,23837
10443672,668448,327579,57673,23552
10467516,668622,325648,58006,23629
10491360,670481,324257,58212,23587
10515204,674896,320949,57952,23179
10539048,687161,318127,57847,22825
10562892,690676,315716,58419,22845
10586736,687324,314473,58522,22712
10610580,688204,314467,58593,22662
10634424,697421,313861,59403,22754
10658268,681937,312051,60018,22761
10682112,695503,313220,59881,22582
10705956,689064,312167,59924,22585
10729800,692101,311833,60270,23016
10753644,686305,313658,61440,23864
10777488,687490,316760,62082,24520
10801332,688804,317348,62092,24701
10825176,694521,316322,62378,24761
10849020,692464,317259,63234,25296
10872864,692740,317229,63895,26185
10896708,703174,317294,66008,27022
10920552,694705,317322,66854,28137
10944396,691143,320077,68287,29125
10968240,674923,320930,68986,29935
10992084,668887,319096,68149,29683
11015928,649983,316783,67289,29410
11039772,639227,316608,67188,29708
11063616,654711,318207,66812,29531
11087460,659920,318252,65692,28885
11111304,658486,319742,65118,28284
11135148,642078,321444,63536,27767
11158992,637154,322313,64380,27625
11182836,632887,320810,63534,26963
11206680,644494,320904,64088,27112
11230524,665486,321986,65214,27252
11254368,658291,321556,66641,27934
11278212,666885,322223,67582,28019
11302056,642776,321077,69468,28538
11325900,637521,320140,71034,29304
11349744,631163,318258,71968,30311
11373588,637877,317511,72673,31010
11397432,629265,321044,72158,31519
11421276,633636,326216,72760,31748
11445120,639027,328759,72693,31377
11468964,617500,330766,72835,31463
11492808,633533,332859,73454,31610
11516652,635312,333364,73463,31678
11540496,636627,336802,72531,31886
11564340,639437,339216,72103,32022
11588184,641306,342887,71946,31556
11612028,644169,346132,70948,31047
11635872,649005,345979,69767,30014
11659716,644226,341648,69205,29967
11683560,642729,342542,68091,29173
11707404,653583,344832,66532,28322
11731248,651511,347312,64613,27472
11755092,649460,347989,63471,26982
11778936,656753,347001,62622,26368
11802780,645216,345591,61882,25689
11826624,652808,345085,60323,25128
11850468,637016,342734,60186,25065
11874312,645210,340014,60075,24793
11898156,657847,339847,59823,24273
11922000,655713,336832,59702,24473
11945844,652879,332476,59974,24723
11969688,641795,329596,59672,24387
11993532,631597,329087,59703,24407
12017376,634557,327797,59777,24423
12041220,652224,327332,59282,23961
12065064,653847,322236,60733,23274
12088908,671495,320250,61088,22922
12112752,669581,318798,60814,22801
12136596,670554,318829,60584,22908
12160440,671838,317868,60888,22821
12184284,667625,316548,60781,22962
12208128,666177,314467,60805,23230
12231972,677285,314373,60075,22985
12255816,676590,313992,59949,22572
12279660,677012,313242,60456,22726
12303504,663111,315702,59633,23126
12327348,662762,316824,59079,23169
12351192,663216,316676,59209,23431
12375036,663446,315283,58567,23138
12398880,663777,314906,57893,22961
12422724,659698,314827,57642,22635
12446568,681578,315373,57751,22473
12470412,703518,313844,58655,22446
12494256,711903,312732,58744,22658
12518100,710613,313567,58294,22661
12541944,728235,312832,58031,22791
12565788,731237,311572,57654,22640
12589632,736311,310764,57762,22405
12613476,741927,311284,58011,22684
12637320,760137,310882,58136,22764
12661164,774771,310669,58377,22902
12685008,769632,309658,58345,22861
12708852,755321,309314,57475,22814
12732696,760902,309301,57088,22866
12756540,765119,307447,57523,23492
12780384,767353,307203,57331,23741
12804228,776104,307797,57287,23985
12828072,768834,306935,57096,24407
12851916,756298,305595,56943,24440
12875760,740432,305667,56473,24389
12899604,744030,305874,56233,24463
12923448,744544,305830,56043,24506
12947292,745058,306639,56036,24740
12971136,735048,307331,56163,24890
12994980,728146,307603,55922,24613
13018824,723285,307298,55746,24419
13042668,711407,306512,55464,24356
13066512,713681,307081,55397,24332
13090356,726840,308501,55390,24526
13114200,721197,308099,55874,24855
13138044,700537,307498,55651,24907
13161888,696509,307813,55339,24854
13185732,688276,307286,55376,24712
13209576,688568,307094,55108,24769
13233420,682932,305912,54734,24813
13257264,681985,305933,54871,25077
13281108,687757,307515,55470,25492
13304952,680744,308119,55393,25347
13328796,691421,310569,55859,25214
13352640,694146,312525,56016,25334
13376484,695926,314447,57229,26118
13400328,696101,316910,58272,26777
13424172,702292,319425,59153,27147
13448016,712505,321551,60195,27424
13471860,730310,324088,61304,27340
13495704,729462,325486,61670,27220
13519548,721944,326096,61847,27218
13543392,717981,327252,61981,27229
13567236,705688,326001,61509,27128
13591080,704145,326495,61359,26971
13614924,714933,326451,60229,26207
13638768,696645,324771,60014,26407
13662612,684060,323543,59781,26457
13686456,672626,323332,59154,26104
13710300,662072,323998,58528,26041
13734144,667707,327159,58104,25765
13757988,669671,332464,57767,25791
13781832,685196,335176,57776,25551
13805676,677139,337753,57633,25489
13829520,691010,338467,57706,25207
13853364,688581,341722,57742,24862
13877208,709616,345781,57140,24243
13901052,724761,349007,57084,24112
13924896,723882,352008,57369,24564
13948740,713156,354667,57283,24877
13972584,716008,355255,57416,25078
13996428,721080,352660,57154,24943
14020272,717367,352914,56666,25174
14044116,711556,352356,57028,25468
14067960,713338,354763,56570,25720
14091804,700664,355205,55876,26094
14115648,700481,355079,55664,26333
14139492,677503,357122,54423,26239
14163336,671368,358305,53310,25898
14187180,661365,358839,52663,26378
14211024,659089,360406,51976,26470
14234868,651279,362150,51558,26561
14258712,656002,363868,51306,26366
14282556,666082,366775,49872,26050
14306400,640552,366683,49388,25800
14330244,658298,366925,49301,25681
14354088,651355,368437,48951,25618
14377932,660219,367242,49285,25609
14401776,663100,367900,49020,25582
14425620,673648,369594,48610,24934
14449464,652690,369718,47971,24931
14473308,660969,372147,47436,24882
14497152,640295,372324,47397,25181
14520996,639338,374324,47403,25292
14544840,644694,377058,47290,25766
14568684,629688,378012,48003,26158
14592528,630130,378080,48177,26477
14616372,648828,381002,48142,26590
14640216,638887,379186,48672,26807
14664060,630704,378354,48279,26591
14687904,645742,379085,48439,26226
14711748,627872,375892,49232,26026
14735592,629357,376564,48569,25655
14759436,624635,374751,48223,25203
14783280,622371,371989,48343,24819
14807124,625194,372725,46667,24050
14830968,626785,371453,46264,23380
14854812,601753,368607,45648,23260
14878656,608207,369921,44403,22891
14902500,628083,371188,43915,22840
14926344,619682,370424,44044,23028
14950188,620911,372136,43102,22931
14974032,631777,374639,43141,23342
14997876,624633,378654,43034,23657
15021720,615151,383452,41695,23477
15045564,622107,387857,41591,23648
15069408,620375,393326,40906,23561
15093252,630337,395930,40950,23544
15117096,619549,397411,41061,23561
15140940,598260,399176,40969,23858
15164784,603685,401110,40223,23956
15188628,611850,402850,39687,24118
15212472,598839,401279,38716,23416
15236316,601555,398222,39063,23625
15260160,600502,395182,39499,24028
15284004,585114,390927,38793,23830
15307848,569771,388229,37490,23408
15331692,562982,387898,35941,22825
15355536,579895,387100,35722,22583
15379380,584863,385098,36058,22491
15403224,573090,383849,36126,22572
15427068,569685,383039,35422,22024
15450912,579469,382314,35203,21747
15474756,578784,380318,34494,21315
15498600,582657,380317,34285,20909
15522444,592533,379922,34428,20797
15546288,592563,378438,34710,20856
15570132,601714,376800,35384,21080
15593976,589663,375709,35558,21164
15617820,585208,374881,35269,21123
15641664,596661,375486,34567,20536
15665508,595213,374683,34679,20493
15689352,595242,373165,35368,20854
15713196,595740,373815,35602,20798
15737040,593234,375605,34939,20469
15760884,596789,379911,34694,20383
15784728,602502,383120,34698,20381
15808572,593109,387554,34434,20241
15832416,605921,389856,34945,20634
15856260,608249,392615,34781,20560
15880104,609376,394267,34497,20479
15903948,601874,397512,34685,20711
15927792,603395,398382,35177,21980
15951636,599593,399351,35132,22451
15975480,602304,397259,37028,23574
15999324,590032,392955,45306,25283
16023168,586694,392805,48346,24794
16047012,585420,390387,48354,24494
16070856,585890,393795,47014,23560
16094700,596716,395936,46724,23127
16118544,590127,394373,48696,24207
16142388,591195,393029,49170,24288
16166232,592579,396868,48353,23059
16190076,592674,398670,47849,22616
16213920,590055,401549,46363,21928
16237764,599007,404350,38527,20604
16261608,609358,402384,36288,21527
16285452,610540,402237,37300,22263
16309296,602945,397538,38736,23432
16333140,593331,393807,38925,23708
16356984,588097,393524,37096,22583
16380828,601838,391093,36909,22617
16404672,591254,386737,37294,22615
16428516,603109,384724,37696,22436
16452360,603536,383582,37397,21878
16476204,597919,383085,37281,21576
16500048,610252,383933,37022,21040
16523892,615162,383291,37062,20609
16547736,615702,383643,36516,19922
16571580,629588,383119,36662,19821
16595424,636778,381738,38161,20128
16619268,626092,384480,38748,20013
16643112,639597,385799,38584,20057
16666956,642706,385264,39132,20237
16690800,650336,385931,40558,20871
16714644,658904,383943,41380,21406
16738488,645564,383515,41326,21827
16762332,648926,383148,41123,22240
16786176,643088,383436,41332,22394
16810020,640243,386171,41306,22479
16833864,633342,387737,40037,22472
16857708,637930,386563,39215,22358
16881552,636057,385587,39792,22412
16905396,624939,387789,39470,22259
16929240,628077,387806,38600,22069
16953084,624168,388995,37768,21470
16976928,619466,390192,37567,21237
17000772,627007,392435,37654,20899
17024616,622361,391560,36931,20692
17048460,609597,390347,36378,20526
17072304,620540,390596,36063,20347
17096148,610547,390641,35336,20061
17119992,602049,392773,33918,19699
17143836,601273,390801,32668,19431
17167680,599190,388373,32306,19097
17191524,593976,386318,32926,19250
17215368,589940,383845,33094,19406
17239212,585017,382364,35340,19698
17263056,601837,383995,38136,19693
17286900,601620,382003,37613,19004
17310744,596433,378589,38402,18866
17334588,609262,376179,38587,18585
17358432,604365,373281,38223,17993
17382276,620330,370554,38941,17846
17406120,615967,369484,39178,17687
17429964,624693,369448,38251,17147
17453808,631065,368503,37831,16571
17477652,630755,366430,35162,16008
17501496,616023,363539,32256,15609
17525340,616526,364206,32180,15728
17549184,621326,366327,31023,15350
17573028,612772,367066,30725,15222
17596872,616026,368227,30721,15306
17620716,605914,369971,30511,15243
17644560,604455,370614,30305,15126
17668404,592405,369823,29836,14889
17692248,583806,370308,29056,14593
17716092,568842,371377,27819,14095
17739936,563009,371243,26763,13735
17763780,564312,369285,26900,13725
17787624,562013,365798,27575,13670
17811468,565746,363394,29244,14154
17835312,561121,361347,29496,14309
17859156,552474,362265,28958,14274
17883000,548259,363212,27711,13876
17906844,547622,363377,27387,13812
17930688,550326,364196,27437,13704
17954532,558957,363480,27702,13927
17978376,563976,364654,28420,14138
18002220,571686,365913,30189,15282
18026064,572990,368999,30174,15551
18049908,563722,371435,27836,14705
18073752,567207,374276,28001,14697
18097596,568038,374110,28040,14670
18121440,571024,373131,28225,14780
18145284,572536,373833,28270,14735
18169128,571755,374327,28187,14842
18192972,580850,375316,27939,14694
18216816,580632,375014,28066,14860
18240660,583028,376409,27124,13994
18264504,578966,377309,27930,14409
18288348,583477,378802,29850,15353
18312192,581932,379437,29897,15643
18336036,593320,381034,30231,15859
18359880,596945,383085,31152,16470
18383724,601974,383476,32253,16982
18407568,607185,382720,34199,17642
18431412,606463,383399,35988,18339
18455256,605688,383950,36299,18436
18479100,605067,384045,35982,18442
18502944,604992,383799,35002,17904
18526788,608163,383012,34726,17571
18550632,619252,381325,35710,17596
18574476,612039,379733,36175,17702
18598320,613649,376647,35418,17126
18622164,614867,377234,34842,16802
18646008,610508,377001,33519,16371
18669852,604333,375630,32093,15692
18693696,615596,374719,31962,15431
18717540,608603,373540,32437,15305
18741384,607024,373621,32570,15218
18765228,603026,373571,31830,15058
18789072,591928,372902,30574,14718
18812916,605498,372492,29876,14217
18836760,600622,372927,30531,14337
18860604,619526,371280,31489,14615
18884448,619819,369896,31978,14617
18908292,612905,370010,32170,14840
18932136,600393,369247,31662,14795
18955980,602906,368513,31049,14706
18979824,602910,366433,31360,14829
19003668,605549,364720,32177,15070
19027512,605639,365320,32276,14980
19051356,587326,364633,32566,15266
19075200,613100,364136,32563,15183
19099044,593525,363369,32985,15121
19122888,606134,364210,33544,15253
19146732,619006,364177,33847,15252
19170576,625198,364516,33881,15217
19194420,623484,363399,34672,15322
19218264,635639,364491,35608,15606
19242108,633522,365133,37051,16389
19265952,649737,364980,38844,17581
19289796,656148,363511,39715,17637
19313640,642731,363240,40702,17913
19337484,640836,363268,40023,17914
19361328,648370,361555,39691,17706
19385172,650487,360091,40881,17969
19409016,646338,360292,41526,18161
19432860,642100,361638,40971,18218
19456704,644993,359773,40121,17891
19480548,649310,356771,39345,17254
19504392,642369,353396,38158,16226
19528236,646215,353261,37525,16238
19552080,631025,351814,36471,16221
19575924,644822,349845,36176,15931
19599768,629214,348251,36818,16319
19623612,614028,346984,36217,16521
19647456,611207,343956,35341,16172
19671300,620258,341428,34565,15621
19695144,615973,340693,34248,15333
19718988,615141,341812,33710,14995
19742832,606874,343744,33399,14917
19766676,619101,344633,33352,14691
19790520,638789,345293,34422,14489
19814364,625804,346336,35077,14753
19838208,638154,348042,34484,14460
19862052,657828,348254,34987,13988
19885896,661469,350051,36137,14335
19909740,672597,351416,37323,14743
19933584,676763,351219,38550,15198
19957428,689031,351093,38640,15294
19981272,705103,349617,40251,15606
20005116,698127,348174,41081,15953
20028960,687221,347921,40330,15961
20052804,700976,346420,41303,16086
20076648,695050,345814,41368,16234
20100492,707397,345905,41322,16274
20124336,708122,345088,41653,16400
20148180,707848,344426,41647,16447
20172024,706331,344500,41542,16373
20195868,691051,345247,41485,16461
20219712,695185,345012,41062,16339
20243556,696232,344882,41243,16269
20267400,699734,345008,41545,16332
20291244,710025,345658,41591,16383
20315088,711210,345932,46156,17005
20338932,695162,346367,46732,17330
20362776,710461,347875,46702,17482
20386620,711143,347917,48050,17868
20410464,708629,349023,47889,18049
20434308,731835,347529,48976,18294
20458152,723228,348186,49072,18584
20481996,727911,347595,48673,18542
20505840,722363,346443,49701,18892
20529684,724702,346636,48882,18860
20553528,727868,344565,45746,18677
20577372,711908,342328,44840,18806
20601216,714496,338529,45051,18826
20625060,695312,334899,44476,19085
20648904,692552,332434,43894,18926
20672748,693050,330327,43620,18736
20696592,691536,329062,43736,18897
20720436,697642,328315,45401,19715
20744280,705689,328624,45260,20070
20768124,710246,325882,46682,20424
20791968,695668,326276,46099,20472
20815812,715734,326013,46945,20580
20839656,706519,325846,46934,20389
20863500,729166,327272,46321,19856
20887344,731776,326675,47479,20015
20911188,725174,327865,47063,20112
20935032,732081,326148,47698,20030
20958876,737092,325225,47010,19577
20982720,726300,324539,46777,19160
21006564,722996,325893,48915,19160
21030408,728722,326272,48838,18871
21054252,745343,326634,48666,18470
21078096,761992,327947,48916,18652
21101940,758752,327416,50358,19054
21125784,767977,329533,50907,19373
21149628,755375,329552,51412,19400
21173472,767826,330724,51490,19617
21197316,740605,332018,51857,19949
21221160,748292,333811,53660,20934
21245004,741149,337332,51864,21731
21268848,738566,338171,52141,22023
21292692,729162,339838,51701,22335
21316536,708452,340081,52179,22563
21340380,698693,342351,51248,22717
21364224,700017,343614,50869,22890
21388068,704546,344883,50839,23498
21411912,673101,345983,50210,23956
21435756,692556,346345,51110,24638
21459600,695586,360789,50385,25332
21483444,663972,353945,50386,26337
21507288,690360,350361,51532,26955
21531132,669838,348031,52778,27902
21554976,674478,345114,53310,28654
21578820,680630,342080,54987,29533
21602664,657817,339099,55230,30220
21626508,678568,336768,56278,30226
21650352,692618,334928,56619,30000
21674196,691241,332318,55798,29171
21698040,694272,314922,55417,28015
21721884,711869,316189,54793,26510
21745728,724059,316024,53947,25794
21769572,726066,315101,53167,25016
21793416,736005,315192,52920,24387
21817260,730777,315185,52347,23782
21841104,753287,313410,52392,23053
21864948,747760,305883,51933,22647
21888792,739601,299771,51906,22387
21912636,735571,293279,52729,22314
21936480,712856,285596,62496,21517
21960324,706781,279195,73481,20362
21984168,662194,271808,81917,19587
22008012,677683,265684,82320,19498
22031856,673250,258095,81765,19137
22055700,654827,250699,81072,18704
22079544,658831,244968,81023,18455
22103388,669879,246060,81105,18594
22127232,669990,245119,81298,18670
22151076,660021,246941,80774,18834
22174920,697120,248183,71363,19552
22198764,688693,248581,60325,20557
22222608,717891,249641,52353,21475
22246452,715735,247895,52218,21574
22270296,705547,249184,53132,21966
22294140,727651,248290,53621,22051
22317984,703662,246331,53257,22130
22341828,686131,245703,53393,22092
22365672,710765,245238,53907,22050
22389516,732165,244413,54046,21904
22413360,728023,244170,53747,21777
22437204,741809,244420,54197,21639
22461048,729269,244482,54288,21561
22484892,730349,244263,54930,21601
22508736,736379,243627,54461,21410
22532580,740327,244250,54753,21475
22556424,771881,245580,55193,21481
22580268,776534,244277,55137,21487
22604112,743720,242532,54807,21561
22627956,749536,241976,54760,21528
22651800,745707,242027,55313,21548
22675644,753567,241925,55142,21617
22699488,759270,243654,55258,21709
22723332,769215,246553,55336,21523
22747176,789015,247635,55641,21392
22771020,789065,247356,55286,21023
22794864,790288,248288,55537,20976
22818708,810518,250422,56173,21031
22842552,834390,251976,56611,21008
22866396,808647,251158,56370,20980
22890240,802605,250849,56409,21034
22914084,835607,250366,57032,21043
22937928,839254,247596,56994,21011
22961772,819150,245107,56639,20878
22985616,810004,243205,56527,20905
23009460,836301,243864,57197,21148
23033304,833228,242538,57605,21104
23057148,817027,240771,57435,20933
23080992,830697,241004,57672,20632
23104836,845671,241763,57783,20590
23128680,868562,241582,57790,20428
23152524,866400,241619,57511,20271
23176368,881335,242420,57577,20024
23200212,901678,243779,58283,20000
23224056,912482,245161,58594,19917
23247900,894146,245503,58548,19711
23271744,894510,244582,58136,19474
23295588,878473,245124,58288,19391
23319432,861349,244571,58317,19437
23343276,883985,244402,58612,19322
23367120,886123,245037,58877,19343
23390964,874252,244993,59171,19340
23414808,865946,246479,59396,19286
23438652,862542,247510,59563,19431
23462496,868968,248586,60321,19603
23486340,869618,248936,60535,19689
23510184,871145,250497,60786,19791
23534028,869381,250360,60263,19688
23557872,889143,251631,60517,19718
23581716,877628,252094,60569,19698
23605560,880286,253081,60841,19673
23629404,870564,253444,60604,19743
23653248,847723,253574,60653,19905
23677092,856720,252988,60737,19908
23700936,841898,251964,60027,19740
23724780,838470,252488,59927,19866
23748624,826615,253118,60223,19909
23772468,855165,253556,60672,19925
23796312,848850,253614,60457,19917
23820156,846214,253164,60029,19848
23844000,813926,252213,59505,19790

